Evaluating the Impact of COVID-19 on Cyberbullying through Bayesian Trend Analysis

COVID-19's impact has surpassed from personal and global health to our social life. In terms of digital presence, it is speculated that during pandemic, there has been a significant rise in cyberbullying. In this paper, we have examined the hypothesis of whether cyberbullying and reporting of such incidents have increased in recent times. To evaluate the speculations, we collected cyberbullying related public tweets (N=454,046) posted between January 1st, 2020 -- June 7th, 2020. A simple visual frequentist analysis ignores serial correlation and does not depict changepoints as such. To address correlation and a relatively small number of time points, Bayesian estimation of the trends is proposed for the collected data via an autoregressive Poisson model. We show that this new Bayesian method detailed in this paper can clearly show the upward trend on cyberbullying-related tweets since mid-March 2020. However, this evidence itself does not signify a rise in cyberbullying but shows a correlation of the crisis with the discussion of such incidents by individuals. Our work emphasizes a critical issue of cyberbullying and how a global crisis impacts social media abuse and provides a trend analysis model that can be utilized for social media data analysis in general.

==> Figures/SMM_Twitter/twitterdataapril-numbers.csv <==
Reviews,Favorites
0,0
2,1
5,3
0,0
0,0
0,0
3,8
0,2
0,1
0,0
6,26
11,22
0,1
4,8
0,0
1,0
0,0
0,0
0,0
0,1
1,1
3,11
0,0
0,0
1,6
0,1
1,11
1,1
1,2
1,0
0,0
32,68
0,0
0,0
1,1
0,1
0,0
0,0
1,1
1,0
1,1
3,1
0,0
0,0
2,1
0,2
0,0
2,3
5,2
2,4
0,1
1,0
13,1
0,0
2,1
1,1
2,3
0,0
10,1
1,0
0,1
0,1
3,1
0,0
1,0
0,0
0,0
2,7
0,0
0,1
3,4
5,2
0,0
2,0
3,2
0,0
1,1
0,0
10,3
0,0
0,0
0,0
0,0
0,2
0,1
0,0
0,1
0,0
3,12
0,0
0,0
3,1
0,0
3,4
0,0
0,0
1,0
0,0
0,0
1,0
1,1
2,0
1,1
0,0
1,0
3,2
0,1
0,0
0,0
0,0
3,0
0,0
0,0
0,0
2,0
1,1
0,0
0,0
0,1
0,1
0,0
1,0
0,0
0,3
0,0
0,0
6,0
0,1
0,1
0,0
0,0
1,0
2,4
0,0
0,0
0,0
0,0
5,6
2,4
1,3
0,1
22,61
7,4
0,0
0,0
0,0
3,3
0,0
0,0
3,21
14,16
0,0
8,4
2,0
2,4
3,10
1,1
3,12
0,0
1,1
0,0
4,2
8,9
0,0
9,27
0,0
0,0
0,6
6,8
15,26
0,0
0,0
1,0
0,0
12,6
0,0
0,0
0,2
0,0
0,0
0,0
0,0
3,1
0,1
1,0
0,0
0,1
0,1
0,0
0,0
0,4
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
1,1
0,1
0,1
0,0
0,0
0,0
0,0
8,2
0,0
0,0
0,4
8,20
0,0
1,1
0,0
0,0
4,8
0,0
0,0
0,0
2,11
0,0
1,5
25,44
0,1
0,0
0,0
1,1
1,1
1,0
0,0
1,1
2,0
3,0
0,0
0,0
0,0
0,0
0,0
119,438
0,0
5,3
0,0
0,0
0,0
0,0
94,288
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
8,7
0,0
0,1
128,169
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
1,1
0,0
0,0
0,0
0,12
7,6
2,1
0,1
0,0
0,0
0,0
0,0
2,2
0,0
1,0
7,6
8,6
0,0
0,0
0,23
0,0
3,13
0,0
20,146
0,0
0,0
0,0
7,5
1,2
1,0
0,1
4,8
1,2
0,0
0,0
3,14
2,6
0,0
0,0
0,1
0,0
0,3
0,0
0,1
0,0
1,7
0,0
45,52
0,1
0,0
0,0
0,0
0,2
0,0
0,0
0,1
3,4
0,0
0,0
5,0
20,42
0,0
2,0
0,0
0,2
0,0
0,1
0,0
0,0
1,1
0,0
1,2
1,0
0,0
0,5
0,1
1,3
0,0
0,0
0,0
0,0
0,0
1,0
5,2
0,0
0,1
1,5
2,1
0,0
6,9
28,44
5,5
1,0
0,0
0,0
4,2
0,0
0,0
1,0
0,0
0,2
2,2
13,27
0,1
0,0
10,14
0,0
3,5
0,1
0,0
2,1
40,44
0,0
2,3
0,0
0,0
0,0
0,0
0,0
0,0
2,3
0,0
0,1
0,0
9,12
2,1
0,0
1,4
0,0
1,0
0,2
0,0
0,0
3,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
1,0
0,1
3,0
0,0
0,0
0,6
75,152
0,0
3,1
0,1
0,3
0,0
0,0
0,0
0,0
1,0
22,18
2,6
0,0
2,1
0,1
0,0
0,0
0,0
0,0
2,3
1,0
16,40
0,0
0,0
0,0
0,1
0,0
0,0
8,3
0,0
2,21
1,0
0,7
0,2
0,0
0,1
2,0
0,0
0,0
0,0
0,3
58,153
4,5
0,0
0,0
0,0
0,0
1,2
1,0
0,0
2,4
0,0
0,0
0,0
1,0
2,0
2,0
0,0
0,2
0,0
0,3
0,0
4,7
0,0
0,0
0,1
0,0
0,0
1,0
0,2
1,3
0,0
0,0
3,1
0,0
0,0
0,1
0,1
0,1
1,0
0,0
9,16
0,1
0,0
4,1
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
1,2
1,0
1,2
0,0
7,6
0,0
0,1
2,1
0,0
1,2
0,0
1,1
9,4
0,0
0,0
2,0
6,4
5,3
1,2
0,0
0,0
0,0
0,0
0,0
10,21
0,0
1,0
1,1
0,0
0,0
0,2
0,3
1,0
0,0
0,0
0,1
13,9
0,0
0,0
8,13
0,0
0,0
1,2
0,0
0,0
3,2
25,54
0,0
3,0
0,0
0,0
0,0
0,1
0,1
4,1
1,0
3,1
1,2
0,0
0,6
0,0
1,0
0,2
0,0
1,1
0,0
0,0
0,0
0,0
3,9
1,2
0,0
0,0
21,49
1,2
1,1
0,0
0,1
2,1
0,0
0,0
0,0
0,0
1,2
19,63
0,0
0,1
1,1
0,0
5,3
4,3
1,1
0,1
2,1
1,6
0,0
0,0
6,5
0,0
0,2
3,3
0,0
0,0
2,2
0,1
0,2
0,0
3,20
0,1
0,0
0,0
0,1
0,0
0,0
1,2
3,3
4,2
2,2
0,0
0,0
0,0
0,0
1,4
0,1
0,0
0,0
1,0
0,0
0,0
1,0
0,0
0,0
0,0
1,1
3,3
6,11
0,0
0,0
0,0
5,1
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
2,2
0,0
0,0
0,1
0,2
0,0
0,0
0,0
0,0
0,0
4,3
51,209
0,0
0,0
0,0
11,7
1,3
0,1
0,0
0,0
1,4
0,0
0,0
0,0
8,4
9,50
0,0
0,1
2,0
0,0
0,0
19,52
0,0
1,1
0,0
0,0
0,1
0,0
0,0
0,1
0,0
0,0
8,7
4,2
4,2
0,0
0,0
0,0
0,0
0,0
0,0
4,2
1,0
0,0
2,2
3,7
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,0
4,12
0,0
70,269
0,0
0,0
0,0
0,1
0,0
0,0
0,1
0,0
0,1
0,0
2,1
1,0
0,3
0,0
0,1
1,2
0,0
3,4
0,0
0,1
1,1
0,0
0,0
15,30
0,0
23,28
0,0
0,0
1,4
0,1
0,0
0,0
2,2
2,0
0,0
0,0
0,1
5,1
0,1
0,0
0,0
0,4
140,434
0,0
13,23
4,2
0,0
0,1
5,4
0,0
0,0
0,0
6,30
4,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
1,3
0,0
0,12
6,13
0,6
0,1
2,6
0,1
0,0
1,0
0,0
0,0
0,0
0,1
0,0
1,2
2,1
2,2
0,0
2,0
0,1
0,2
0,1
13,27
10,16
0,0
0,0
0,0
0,0
1,1
0,0
0,0
6,3
0,0
0,0
0,0
0,0
0,0
10,6
8,9
0,0
0,0
0,0
0,0
1,0
0,1
0,1
2,0
0,0
0,0
17,10
1,0
0,0
0,1
0,1
0,0
1,2
0,0
0,0
0,2
1,4
0,0
0,0
0,0
0,0
0,0
2,0
0,1
4,56
0,1
0,0
0,0
0,1
0,0
0,0
0,0
0,1
0,0
1,4
1,1
4,2
0,1
4,1
0,0
2,0
0,0
0,0
0,2
2,2
3,3
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
1,11
0,0
0,0
0,0
1,1
0,0
1,1
1,0
17,48
0,2
1,0
0,1
0,0
0,1
0,0
0,0
0,0
0,1
0,0
0,0
0,0
1,4
0,0
0,0
0,3
0,0
0,0
1,0
1,2
0,0
0,1
0,0
0,0
0,0
0,0
2,4
8,18
0,1
0,2
8,6
2,1
0,0
0,0
1,1
0,1
0,1
0,2
0,0
0,0
0,4
30,37
0,0
0,4
0,0
1,0
0,0
0,0
4,8
3,3
4,9
0,0
0,0
4,13
0,0
0,0
0,0
0,1
0,0
77,119
0,0
0,0
4,0
0,0
0,0
0,0
7,5
0,3
0,2
0,0
0,1
2,1
19,21
0,0
5,4
0,1
0,0
0,1
3,7
3,4
0,0
0,0
0,0
0,0
0,1
0,0
1,7
1,0
0,0
0,0
2,1
0,0
4,20
0,0
0,0
0,0
0,0
0,0
0,2
0,1
1,1
2,1
0,0
16,29
0,0
2,0
0,0
2,0
4,5
0,0
0,0
0,0
1,1
0,0
1,1
2,0
9,9
4,4
0,0
0,0
0,0
3,1
2,2
0,0
0,0
0,0
0,0
4,3
0,1
0,0
1,0
0,0
0,0
0,0
2,5
5,10
1,5
0,0
0,2
0,0
0,0
1,39
56,241
19,14
0,0
0,1
1,1
0,0
0,1
0,0
0,0
2,24
0,0
4,4
1,2
0,0
5,3
4,4
0,0
0,0
0,0
0,1
0,1
0,0
1,2
4,6
0,0
0,2
0,0
0,0
1,0
0,0
0,0
0,0
0,1
2,1
2,1
2,1
1,8
0,1
0,0
0,0
0,1
0,0
0,0
7,83
0,5
0,1
0,0
0,0
0,0
1,0
0,0
2,1
0,0
1,0
0,1
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,1
1,1
16,7
0,1
0,0
0,0
0,0
1,3
0,0
0,0
0,0
0,2
0,0
1,1
0,1
16,24
1,3
0,0
0,0
0,0
1,0
0,1
0,0
0,0
95,208
0,8
6,12
8,2
0,0
1,1
0,0
0,0
8,44
10,22
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,0
2,31
3,3
0,0
6,17
3,6
0,0
0,0
0,0
1,0
1,2
0,0
0,0
2,3
0,0
0,0
0,0
0,2
11,24
2,1
0,0
2,2
0,0
0,0
3,3
2,3
13,36
0,0
0,0
0,0
0,0
3,8
0,0
1,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,1
0,1
0,0
0,0
0,0
9,15
0,0
2,3
0,0
0,2
0,0
0,1
0,0
0,1
1,1
0,0
0,0
0,0
0,0
1,3
1,4
1,0
4,3
0,0
0,0
4,1
0,0
0,0
1,8
0,0
0,0
1,2
0,0
15,17
4,2
1,0
2,6
1,5
1,1
0,1
0,0
0,0
0,0
0,0
1,3
0,3
0,0
5,3
0,0
2,0
0,0
0,1
0,0
2,3
16,15
0,0
0,1
2,5
0,0
0,0
0,0
2,2
0,0
8,3
0,0
0,0
0,2
0,1
2,12
0,0
0,0
0,1
0,0
2,0
0,0
1,0
0,0
0,0
0,0
1,0
0,0
0,0
21,21
0,1
0,0
0,1
0,10
0,0
0,0
3,2
0,0
0,0
0,0
0,0
0,1
0,0
0,1
1,0
1,2
0,0
0,0
2,0
1,2
0,1
0,1
0,0
0,1
3,6
1,0
5,3
2,1
1,0
1,1
0,1
0,0
1,1
3,6
0,1
0,1
0,0
1,0
0,0
0,0
0,0
13,33
51,107
1,1
0,2
0,0
0,0
0,0
0,0
0,0
4,6
1,0
0,0
0,0
4,9
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,0
0,0
3,4
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
1,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,1
0,1
0,2
1,1
3,4
0,0
0,0
4,10
0,0
2,0
2,0
0,0
0,2
0,0
1,2
1,0
0,0
0,2
1,4
2,2
0,0
1,1
8,7
0,0
0,0
0,0
0,0
0,0
0,1
0,0
2,5
0,0
0,0
0,0
14,23
0,0
0,0
30,43
3,5
2,1
0,0
0,1
3,1
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,1
1,1
0,0
0,0
0,0
0,1
1,0
0,6
0,0
0,0
0,2
1,0
1,2
0,0
0,1
0,0
0,2
0,0
2,7
0,0
3,3
0,0
0,0
1,0
3,0
14,17
0,1
0,0
13,5
1,1
0,0
1,1
1,0
0,5
1,1
0,0
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,1
2,12
0,0
19,5
0,0
1,0
3,2
0,0
0,0
1,1
0,0
0,0
12,4
0,0
0,0
3,14
0,0
0,0
0,0
5,1
0,0
0,0
4,1
0,1
0,0
1,0
0,0
1,0
0,3
44,58
0,0
0,0
0,0
0,0
0,0
0,3
0,0
0,0
2,0
2,5
0,0
0,0
3,2
0,0
0,1
0,0
60,61
0,0
0,0
0,1
0,0
0,0
27,58
0,0
0,1
7,10
1,0
0,0
0,1
1,0
0,0
0,0
1,4
0,0
1,2
6,3
0,0
0,0
0,0
0,1
0,0
0,0
1,1
0,0
1,0
1,3
0,0
0,2
8,4
0,0
0,2
2,3
0,0
1,2
4,6
0,0
3,1
2,3
10,10
0,0
1,0
1,5
0,0
0,1
0,0
0,0
0,1
3,11
4,0
0,0
1,0
0,0
0,0
0,0
1,0
1,2
0,0
0,0
0,1
0,1
0,0
2,0
0,1
0,0
0,0
0,0
1,0
2,4
0,0
0,1
0,0
1,2
0,0
0,3
2,0
0,1
0,0
0,0
3,4
1,2
0,0
1,0
0,0
0,0
0,0
6,9
0,2
118,282
0,0
0,0
1,8
6,4
0,0
0,0
1,13
0,1
0,0
6,19
1,0
1,3
4,10
0,2
2,3
0,1
1,1
0,0
0,0
0,0
2,2
1,0
13,20
0,0
0,1
0,2
0,0
3,4
2,3
2,2
0,0
0,0
0,0
0,0
0,1
1,0
1,7
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
4,3
3,0
1,0
0,0
0,0
0,3
4,1
0,0
0,0
0,0
0,3
2,6
0,0
0,0
3,6
1,0
0,0
0,0
3,1
0,0
0,0
0,0
1,1
0,0
0,2
0,0
2,3
6,10
0,0
3,5
0,0
0,0
0,2
0,0
2,0
0,1
1,2
0,0
1,7
0,0
0,0
2,6
0,0
0,0
0,0
0,2
0,0
0,0
0,1
2,2
0,5
0,0
0,0
0,1
0,0
0,0
0,1
2,4
2,1
0,0
2,0
0,1
1,0
0,0
0,0
0,1
0,0
12,25
0,0
1,2
17,21
6,6
1,2
0,0
15,21
2,1
2,1
0,0
0,1
0,0
0,0
2,6
0,1
0,0
2,1
2,1
2,4
4,8
1,2
1,1
0,0
1,0
0,0
1,14
4,13
1,1
1,6
0,1
3,2
228,363
0,0
0,0
1,4
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,3
2,2
2,0
0,0
1,1
1,0
0,0
0,0
2,0
0,0
0,0
3,1
0,0
81,323
0,0
0,0
7,13
0,0
0,0
4,0
4,0
1,1
0,0
0,0
0,0
1,1
0,0
0,2
0,0
44,94
0,0
1,1
0,2
0,0
0,0
0,0
0,0
0,0
7,9
6,11
0,0
0,0
0,1
1,3
0,0
2,1
0,0
0,0
2,2
1,0
0,0
7,30
3,4
0,0
0,0
1,0
0,0
0,0
0,0
0,1
2,5
3,1
1,0
1,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
2,1
0,0
0,0
1,3
0,0
0,0
0,1
3,2
30,78
0,0
0,0
1,2
0,0
0,0
0,0
0,0
2,2
0,0
0,0
0,2
5,19
0,0
0,0
3,0
0,0
0,0
2,2
0,0
1,2
0,0
3,3
0,0
0,1
0,0
0,0
0,1
0,0
66,90
0,0
0,1
0,0
0,0
0,0
1,0
0,1
0,0
7,6
0,1
0,0
0,2
0,0
0,1
0,0
0,0
0,0
0,1
2,1
0,0
0,0
1,0
2,1
0,0
0,0
0,0
1,1
0,0
4,6
0,1
0,1
0,0
0,0
2,2
0,1
0,0
0,0
0,1
0,0
0,0
5,7
29,113
0,0
0,0
4,1
4,6
0,0
0,0
2,0
0,1
1,1
0,0
0,0
1,1
0,0
0,0
0,0
1,0
0,0
0,0
1,1
0,1
1,0
0,0
0,0
0,0
0,1
0,0
1,1
3,2
0,1
0,0
0,0
0,0
0,0
0,0
3,4
0,0
0,1
4,6
0,0
4,2
0,2
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,3
0,0
0,1
5,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,1
1,2
0,0
0,0
13,20
235,315
0,0
0,0
0,0
0,0
0,0
0,1
34,24
6,15
19,16
0,0
0,0
0,0
0,0
0,3
2,8
24,86
0,0
0,0
0,0
0,0
0,4
1,0
0,0
0,0
0,0
1,0
2,2
0,0
0,0
2,0
0,0
6,26
2,0
0,0
1,1
7,20
0,0
2,1
11,4
0,0
0,0
6,1
0,0
2,0
0,0
1,2
1,4
0,0
0,0
1,2
0,0
0,0
0,0
0,4
3,2
0,0
1,2
11,11
0,0
1,2
0,0
0,3
2,1
0,1
0,0
0,1
0,0
0,0
2,0
0,0
1,1
0,0
3,2
0,0
0,0
0,1
0,0
0,0
0,0
1,2
0,0
0,1
0,0
3,2
0,0
0,0
0,0
1,2
0,0
1,0
0,0
0,3
2,6
0,0
0,0
0,0
1,0
0,1
10,16
2,4
1,1
0,0
0,0
6,7
0,1
1,1
0,0
5,4
0,0
0,0
0,0
0,0
1,0
1,2
0,4
0,1
0,1
0,0
9,14
0,0
1,2
0,0
0,0
0,0
0,0
0,0
3,1
0,1
0,0
0,0
0,0
0,0
90,379
2,0
0,0
0,0
0,0
0,0
3,3
0,0
2,0
1,1
0,0
0,0
49,89
0,0
6,4
0,0
0,0
0,0
12,16
0,0
1,0
0,2
1,1
2,2
0,0
0,1
2,1
2,1
0,0
1,8
2,2
2,2
1,0
0,0
2,0
0,0
0,0
0,0
6,20
0,0
0,0
2,1
2,3
0,0
1,2
0,1
0,0
1,4
1,0
0,0
0,0
2,1
3,0
0,0
0,0
0,0
0,0
0,0
2,7
0,1
0,0
2,1
0,0
0,0
0,0
1,1
3,2
0,0
0,1
12,30
2,3
0,0
1,1
0,2
2,0
0,0
2,5
0,0
1,1
0,0
1,2
1,3
0,0
0,0
1,2
1,0
1,0
1,2
0,0
11,18
0,1
1,0
0,0
1,0
0,0
16,16
0,0
2,1
0,0
0,0
3,4
0,0
1,1
0,0
2,0
14,11
0,0
0,0
0,0
0,0
0,3
0,0
0,0
0,3
0,1
1,1
14,20
0,0
1,3
0,0
0,1
0,2
1,0
0,0
3,3
1,4
5,1
0,0
0,2
0,0
2,1
0,0
1,5
0,0
0,0
3,1
1,2
0,0
2,4
8,4
0,1
0,0
0,0
0,0
1,1
0,0
3,6
0,0
1,4
0,0
0,1
0,2
0,0
1,4
1,2
0,0
2,2
0,0
2,0
0,0
0,0
1,1
1,0
0,0
0,0
0,0
5,4
0,0
0,0
7,7
0,0
2,3
0,0
2,7
14,7
2,0
1,4
1,0
0,0
0,0
2,2
0,0
1,2
3,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
8,17
1,2
2,4
0,0
17,38
0,2
1,2
0,2
6,1
0,0
0,0
50,109
2,1
0,0
0,1
0,0
1,0
0,0
0,0
0,0
25,177
0,0
3,4
0,1
37,51
4,1
1,1
0,0
0,0
0,2
0,0
0,0
0,0
1,0
0,0
0,0
0,0
28,28
0,0
0,0
1,2
0,1
3,3
2,0
0,0
0,0
0,0
0,1
0,0
0,1
0,30
0,6
1,4
0,0
7,2
23,34
0,0
0,0
1,1
1,0
0,0
0,0
12,19
0,0
0,0
0,0
4,4
1,7
0,1
1,0
0,0
0,0
1,2
2,3
0,0
0,0
0,0
0,0
0,4
3,5
7,6
6,4
1,1
1,0
0,0
3,2
2,2
0,2
1,0
2,0
0,0
0,0
7,12
0,0
0,1
2,4
0,1
0,0
0,0
6,2
0,0
4,1
1,0
1,4
0,0
0,0
0,0
0,0
1,2
0,1
0,0
0,0
5,7
1,0
0,0
0,1
0,1
1,0
0,0
0,0
2,1
0,0
0,0
1,2
0,0
0,1
0,0
1,1
0,0
0,0
2,4
0,0
0,0
0,1
0,1
1,0
1,0
3,5
0,0
0,0
0,1
0,0
0,0
3,3
0,0
0,0
1,2
0,0
0,0
2,3
0,0
3,3
0,0
0,1
0,0
2,1
0,1
0,0
0,0
3,6
0,5
11,11
0,0
13,18
0,0
0,0
0,0
2,2
20,5
8,12
1,0
35,63
1,0
0,1
0,0
0,0
0,0
0,0
0,0
2,11
0,1
0,0
0,0
0,3
0,0
0,0
0,0
2,0
0,0
3,2
0,0
1,0
2,1
1,0
1,1
6,7
0,1
2,8
0,1
0,0
0,0
0,0
0,0
0,0
1,2
0,1
36,123
0,1
1,2
0,1
0,0
0,0
0,0
13,6
2,5
0,0
0,0
2,1
1,1
1,0
0,0
7,1
0,0
0,1
0,0
0,0
1,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,3
0,0
0,0
0,0
0,0
2,2
0,0
1,0
0,0
1,1
0,0
0,0
2,1
1,2
1,0
0,0
0,1
0,0
3,3
0,0
0,0
4,2
0,0
0,0
0,1
0,0
0,0
2,4
0,0
0,0
0,0
0,0
0,0
0,1
0,0
58,114
0,0
0,0
0,0
0,0
0,0
4,20
0,0
0,0
0,0
0,0
0,0
14,20
1,1
0,0
1,0
2,3
0,0
1,1
96,174
0,0
0,0
2,0
2,0
0,0
0,0
0,0
5,11
0,0
0,0
0,0
0,0
1,2
1,4
2,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,1
0,1
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,6
3,0
0,0
2,2
3,4
1,0
0,0
0,1
0,0
0,0
0,0
0,0
13,10
2,1
0,0
1,0
2,4
0,0
0,1
4,10
0,1
0,0
5,3
0,0
6,7
0,0
0,1
2,7
0,1
0,0
0,0
0,1
0,0
5,5
0,0
4,1
1,0
0,1
0,0
2,1
0,0
0,0
1,0
2,1
0,0
1,1
1,2
1,0
3,7
0,0
0,0
0,0
0,0
11,14
0,5
1,0
1,4
0,0
0,0
0,0
0,0
0,0
0,1
0,2
2,3
0,9
0,1
1,0
0,0
1,2
0,2
0,0
0,1
0,0
0,1
1,4
0,0
0,0
0,1
0,0
0,0
1,5
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
1,0
3,7
0,1
9,12
0,2
2,1
0,0
5,24
10,11
1,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,1
0,1
7,6
0,0
0,0
0,0
0,1
0,0
0,1
0,0
0,0
0,1
0,0
0,0
1,1
0,0
0,0
0,0
2,3
1,0
1,1
0,0
0,2
0,0
8,5
0,0
0,0
14,19
0,0
8,7
1,0
0,0
0,0
0,0
0,1
0,0
2,1
0,0
2,1
1,1
0,1
0,0
0,2
0,0
0,0
0,2
0,0
2,6
1,0
1,2
1,2
0,0
0,0
0,0
6,2
0,0
0,0
1,0
0,0
1,1
0,1
0,0
0,2
0,0
0,0
0,1
2,4
0,0
0,0
0,0
0,0
3,9
0,1
0,1
0,1
60,150
0,1
0,0
0,0
1,0
0,0
0,2
1,0
0,0
0,0
0,0
0,0
0,0
0,0
2,1
0,1
1,1
1,0
0,4
0,1
0,0
0,0
0,1
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,3
2,9
0,0
0,1
0,0
0,0
0,0
3,1
0,0
1,0
0,0
0,0
13,18
0,0
0,0
0,0
0,0
2,4
1,0
0,0
0,0
0,0
1,1
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
1,0
1,2
2,4
6,8
3,3
0,0
2,0
0,0
0,0
6,5
2,0
1,1
0,0
0,0
0,1
14,19
1,3
0,1
0,0
0,0
0,0
2,0
2,0
0,0
0,0
29,48
0,0
0,0
0,0
0,0
2,0
0,0
0,0
0,5
0,0
0,0
0,1
0,0
0,0
0,0
0,4
0,1
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
40,46
0,0
0,0
3,1
0,0
2,3
0,1
0,0
1,2
0,0
0,1
0,0
5,4
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
1,0
6,27
0,0
0,0
0,0
0,0
0,0
1,1
1,0
0,0
0,0
2,3
4,13
0,0
0,0
0,0
0,0
8,21
1,0
1,2
0,0
0,0
3,3
0,0
0,1
0,0
0,1
8,24
1,0
5,6
27,22
3,5
0,2
0,0
0,0
0,0
1,5
0,0
3,2
0,0
0,0
0,0
0,1
0,0
2,1
23,53
0,1
1,1
0,0
0,0
0,0
1,0
0,0
1,1
1,4
2,6
0,0
0,0
0,0
0,0
3,5
0,0
0,0
4,2
3,0
170,321
0,0
0,0
0,1
0,1
0,0
0,2
76,202
0,0
0,0
0,1
0,0
3,0
1,2
2,10
1,3
1,2
2,0
0,1
1,0
27,28
0,1
8,13
2,0
0,0
0,0
0,0
1,3
3,5
1,1
4,16
1,2
4,11
1,7
0,0
0,0
0,0
0,0
0,0
9,9
0,0
0,0
0,0
25,17
0,0
0,0
7,4
2,2
1,10
0,0
0,0
0,0
0,2
0,0
0,1
0,0
0,0
0,0
0,0
1,1
0,0
0,0
6,4
0,0
6,14
6,7
2,3
0,1
1,0
12,10
0,0
2,0
0,1
0,0
0,3
0,0
7,3
0,0
0,0
0,0
1,1
0,0
0,0
0,0
1,3
2,13
15,3
0,0
1,5
0,0
2,3
1,0
0,0
0,0
4,3
3,0
2,2
0,0
0,10
0,8
0,4
1,0
7,10
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,1
0,0
0,0
0,0
0,1
2,0
17,16
0,0
2,3
0,0
0,0
0,0
1,2
7,8
0,0
0,4
0,1
0,0
0,0
0,0
0,0
0,0
25,34
41,89
0,0
0,0
0,0
0,0
0,1
0,0
0,1
0,0
0,0
0,0
0,0
0,0
21,41
0,0
0,1
0,0
0,1
0,0
3,1
1,0
0,0
1,0
0,1
2,3
4,3
0,2
2,0
2,2
0,0
2,1
0,0
0,0
0,0
0,0
10,22
1,0
0,0
0,0
0,0
27,30
0,0
0,1
0,1
0,1
4,4
0,0
0,0
0,0
1,1
0,0
12,32
13,14
1,1
0,0
0,2
5,16
0,0
0,0
2,2
1,2
1,1
0,0
0,0
0,1
0,1
0,0
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,0
4,1
1,2
2,1
0,0
0,0
2,3
0,0
5,49
1,0
3,21
0,0
0,0
0,1
0,5
0,0
0,0
0,0
0,0
4,14
0,0
0,0
5,77
0,0
1,0
0,0
1,0
0,3
0,1
4,4
6,8
0,0
1,6
10,26
3,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
1,0
3,4
0,0
0,0
0,0
1,1
1,1
2,1
0,0
2,0
0,0
0,2
0,0
1,0
0,0
0,0
1,0
0,1
0,1
0,1
0,1
0,1
0,1
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,1
0,0
0,1
3,1
1,6
0,0
0,0
0,0
0,0
0,0
0,0
1,3
0,1
1,1
0,1
0,0
0,0
1,0
2,6
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
15,21
0,0
0,0
0,0
4,2
0,0
1,2
1,1
0,0
0,1
0,3
0,1
0,0
0,0
0,0
9,12
0,0
0,0
6,9
0,0
0,0
0,0
7,30
0,0
0,0
0,0
0,0
0,0
1,2
0,0
0,1
1,6
0,5
0,0
0,0
0,0
5,2
1,1
1,1
1,0
0,0
1,1
10,6
0,1
6,1
1,3
0,0
0,0
0,0
1,0
0,0
1,6
1,3
1,1
0,1
0,0
3,0
0,0
0,0
11,6
0,0
0,1
0,0
7,8
0,0
0,0
0,1
17,20
0,0
2,0
0,0
0,0
9,13
0,0
0,1
0,0
1,0
0,1
0,1
1,0
4,7
5,3
0,1
1,1
1,0
0,16
1,2
0,0
3,1
0,0
0,1
10,25
0,1
0,0
0,0
2,11
0,0
9,2
0,0
0,0
0,0
2,4
1,0
0,2
10,16
0,1
0,1
0,1
0,1
0,1
4,10
0,0
0,1
0,2
1,2
0,0
1,1
0,0
2,2
3,2
0,3
0,0
2,3
1,0
0,1
0,0
0,0
16,13
0,0
0,1
0,0
0,0
0,0
0,0
2,7
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
1,0
3,3
0,0
5,2
2,5
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,1
0,0
1,5
0,0
1,4
1,2
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
19,32
3,2
0,0
0,0
0,0
0,1
2,4
4,12
0,1
0,0
1,2
0,1
0,0
0,3
0,0
0,0
0,0
5,7
0,0
0,4
10,25
0,0
40,82
0,0
0,0
1,2
0,0
1,1
0,0
0,3
1,0
0,0
2,0
0,0
0,2
0,0
0,0
0,0
1,5
0,0
2,7
1,0
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,5
0,0
2,1
5,2
0,0
0,0
0,1
0,0
1,1
0,0
0,0
0,2
1,3
0,0
4,6
0,0
8,15
0,0
0,0
0,0
4,2
0,0
0,0
0,0
0,0
2,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
3,4
0,0
2,3
0,0
0,0
0,0
0,0
0,0
0,1
0,3
0,1
0,1
0,0
0,0
0,0
0,0
10,11
0,0
0,0
0,0
1,2
2,2
0,0
0,0
0,1
3,3
0,3
4,4
1,1
2,8
0,0
0,0
0,0
0,0
1,0
0,2
0,0
0,0
7,4
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,1
0,2
0,1
2,0
0,0
0,0
0,0
0,0
5,5
0,0
0,1
2,2
0,1
2,6
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,4
1,1
0,0
2,8
0,0
0,0
14,14
0,0
0,0
1,0
0,0
0,0
0,0
1,2
1,3
0,0
0,0
0,0
0,0
6,9
0,2
0,0
0,0
0,0
0,0
0,1
0,0
2,0
0,2
3,3
0,1
0,1
4,2
2,4
1,0
0,0
0,0
1,0
0,0
0,0
4,0
2,7
0,0
0,0
0,0
1,0
0,0
0,0
1,1
1,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
1,4
0,1
10,9
1,2
4,5
0,1
1,0
0,0
1,1
10,6
0,1
0,0
0,1
0,0
0,0
0,1
0,0
0,0
0,0
0,0
1,0
0,0
6,3
1,3
1,0
0,0
2,0
0,0
0,0
0,0
0,0
0,0
0,0
3,1
0,2
0,0
0,0
0,0
0,0
0,0
0,0
6,8
0,7
0,1
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,0
0,0
1,1
0,0
0,0
0,0
0,0
0,2
16,93
1,1
0,0
0,0
0,0
0,0
0,0
0,0
1,2
1,1
1,5
0,0
0,0
2,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
4,5
0,0
0,0
1,2
1,7
0,0
0,0
5,2
0,0
0,0
0,0
0,0
0,0
0,2
0,0
2,1
0,0
0,0
0,0
0,0
5,2
3,0
0,3
0,0
1,2
0,0
0,0
0,0
0,0
0,0
15,23
0,0
0,0
0,1
0,0
0,0
0,2
0,0
0,0
0,0
4,2
1,0
1,0
0,0
0,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
6,12
0,0
0,0
0,0
0,0
1,0
0,0
0,2
0,0
1,1
0,0
1,0
0,0
1,0
0,0
0,0
1,3
8,2
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,0
0,0
0,0
0,0
0,0
0,2
0,1
0,0
0,0
0,0
1,3
0,0
0,0
0,0
0,0
2,2
0,0
0,0
3,2
0,0
0,5
0,1
0,0
0,0
0,0
4,3
0,0
1,0
2,0
0,0
0,0
0,0
0,1
3,2
1,4
2,3
0,0
1,1
5,0
0,0
0,2
0,3
0,0
0,1
0,0
0,0
0,0
0,0
1,1
0,0
0,0
1,0
0,0
0,0
0,1
0,0
0,0
0,0
1,2
0,0
3,3
0,0
2,0
0,0
4,6
0,1
5,5
0,0
0,0
1,0
10,4
0,0
0,0
0,0
0,0
0,0
0,0
0,1
3,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
38,60
1,0
2,3
0,0
0,0
1,1
1,0
6,3
0,2
0,0
0,3
0,0
0,0
0,1
2,2
5,20
1,0
2,0
0,2
4,6
0,0
1,4
0,1
0,0
9,6
0,1
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
1,0
0,0
0,0
0,1
0,1
0,0
0,0
0,0
4,2
3,4
0,0
0,0
0,3
1,3
0,0
1,1
0,0
2,1
0,0
0,0
0,1
15,28
1,0
0,2
0,0
0,0
0,0
0,0
4,1
2,3
1,2
1,1
0,0
0,0
0,0
0,0
0,0
17,1
3,1
0,0
3,1
1,0
0,2
0,0
0,0
0,2
0,0
12,11
2,0
0,1
0,0
0,0
0,13
0,0
0,0
0,0
0,0
1,0
7,0
0,1
15,5
0,0
1,1
0,0
0,0
1,11
0,1
6,5
0,0
0,0
0,0
0,0
0,2
2,2
1,5
0,0
2,0
1,0
0,1
0,0
0,3
0,0
0,0
0,0
0,0
1,0
2,3
0,0
2,3
0,0
1,0
0,0
3,2
9,12
0,0
1,2
0,0
0,0
0,0
0,0
1,0
4,13
5,2
0,0
0,0
2,1
0,0
0,0
0,0
0,1
0,0
0,0
1,5
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,5
17,17
0,2
0,0
0,0
0,0
0,0
0,1
1,0
0,0
0,0
0,0
0,0
0,0
1,2
0,0
23,56
0,0
0,0
0,0
0,0
0,0
0,0
0,0
3,1
0,0
0,0
6,11
0,0
1,0
2,3
2,7
2,1
3,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,0
0,0
0,0
0,0
0,0
0,7
0,1
0,0
0,4
0,0
0,0
0,0
0,0
0,0
0,0
5,9
0,0
2,1
0,0
0,3
491,1895
0,0
1,1
1,1
0,0
0,0
1,0
0,0
1,2
0,0
0,0
1,4
11,3
4,5
0,0
4,1
0,0
3,11
0,0
0,0
0,0
0,0
1,0
0,0
1,1
0,0
0,0
0,0
0,0
7,0
0,0
0,12
6,1
0,0
0,1
2,1
0,0
0,1
0,0
0,0
0,0
1,7
1,5
18,107
0,0
0,0
0,0
0,1
2,1
2,4
8,16
0,0
0,0
0,0
43,21
1,0
0,0
0,0
2,4
0,4
1,2
2,5
0,0
3,0
0,0
4,3
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
5,18
19,77
0,0
2,8
0,0
4,2
0,0
2,1
1,0
0,1
0,0
6,12
0,2
0,0
3,8
0,0
0,0
0,0
2,4
0,2
8,8
1,2
2,2
1,2
1,1
0,2
1,2
1,2
1,2
0,1
0,0
0,0
0,2
6,4
1,7
0,0
0,0
0,1
0,2
0,0
0,0
6,5
0,0
1,0
3,5
0,0
8,8
0,1
0,0
0,0
0,5
0,0
0,0
8,1
0,0
0,0
0,1
0,0
0,0
0,2
2,3
0,0
0,0
0,0
1,1
0,0
0,4
1,5
1,8
1,0
0,1
0,0
19,15
0,0
0,1
0,1
0,0
0,0
15,11
1,1
0,0
3,4
31,31
1,1
0,0
1,5
1,4
0,0
0,1
0,0
0,0
1,1
7,3
0,4
0,0
0,0
0,0
0,1
0,0
0,0
0,1
1,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
1,1
3,2
0,0
0,3
0,0
0,3
0,0
1,0
2,3
0,1
2,4
2,0
0,0
3,5
9,27
0,0
0,6
0,1
0,0
0,0
1,2
0,0
0,0
2,0
0,1
0,0
1,1
2,8
0,0
0,0
0,1
0,0
2,3
0,0
3,5
1,0
0,1
1,1
1,2
0,0
0,0
0,0
0,1
0,0
0,0
106,368
1118,4641
0,0
0,0
1,0
0,0
0,1
1,0
0,0
0,0
0,0
7,39
0,0
0,0
0,0
0,0
0,0
0,0
1,0
1,1
0,2
5,14
3,1
0,0
1,1
0,1
0,0
0,3
0,1
1,0
9,5
1,0
0,1
1,2
0,0
1,0
0,1
2,1
0,1
1,3
0,0
0,0
5,13
0,0
0,0
1,5
6,8
1,0
0,0
0,0
0,0
0,0
0,0
1,3
0,0
0,0
0,1
0,0
0,0
0,0
13,18
12,9
1,0
0,0
0,0
0,1
0,0
0,2
0,1
0,0
1,0
0,0
3,2
0,0
0,0
0,0
1,0
0,0
0,0
3,7
0,0
0,0
0,0
0,0
0,1
0,0
0,1
0,0
0,0
0,2
1,0
0,1
4,20
0,0
1,0
1,1
1,1
401,532
0,0
0,0
0,0
1,0
0,1
0,1
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,1
0,0
0,0
3,8
0,0
0,0
1,1
0,0
0,1
0,0
0,0
1,0
0,0
0,1
1,1
0,0
0,0
0,0
0,0
1,0
0,2
0,0
0,0
0,0
11,8
0,0
0,0
0,0
1,0
0,0
0,0
0,0
1,1
0,1
2,2
0,0
1,3
0,0
0,0
0,0
1,2
0,0
0,0
0,0
1,1
1,1
0,0
2,4
0,2
4,5
0,0
16,47
0,0
1,0
2,5
0,0
1,0
0,0
0,0
2,2
0,0
0,0
1,0
0,4
0,0
2,4
0,0
1,1
1,0
0,0
0,0
3,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
21,63
0,0
0,0
1,1
0,0
0,1
0,0
0,0
0,0
1,2
1,1
0,0
0,1
0,0
4,8
1,6
10,8
0,0
0,1
2,12
1,6
0,0
0,1
0,0
8,1
0,0
0,0
11,14
0,0
0,0
0,0
0,0
1,2
1,4
0,0
0,1
0,0
0,3
0,0
0,0
0,1
0,0
0,0
4,2
2,1
0,0
0,0
0,1
0,0
13,23
16,42
0,0
0,0
1,0
0,0
0,0
0,0
0,1
0,0
2,0
0,0
0,0
0,0
0,0
1,0
2,1
0,0
0,0
4,2
0,0
0,1
1,0
0,3
0,0
6,7
0,0
0,3
0,0
8,10
7,7
0,1
48,132
0,1
5,20
1,1
0,0
0,0
0,0
0,0
0,0
0,1
0,0
1,1
0,0
0,1
0,0
0,0
2,16
0,0
10,4
0,0
0,0
0,0
4,1
0,0
2,1
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,1
70,81
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
1,0
1,1
1,0
1,1
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,1
0,4
4,9
3,2
0,6
1,1
1,3
0,0
0,1
2,1
0,1
2,2
0,0
0,0
0,3
0,0
2,2
0,10
27,45
0,0
0,0
1,2
2,1
8,11
0,1
0,0
0,0
42,57
1,1
0,3
0,0
0,0
1,0
9,5
3,13
0,0
0,0
0,0
0,0
2,3
5,9
0,1
0,0
1,1
1,1
0,0
0,0
0,2
2,4
0,0
0,1
0,0
0,1
0,1
2,1
0,0
0,0
17,111
1,1
0,0
1,2
0,0
3,2
0,0
207,329
0,0
0,0
0,0
36,25
1,1
0,2
1,0
0,0
0,0
7,16
2,4
76,134
0,0
0,0
5,5
3,8
0,0
2,0
0,1
0,3
1,1
1,0
26,36
0,0
1,1
0,0
0,0
0,0
8,51
0,0
0,1
3,0
5,15
0,0
0,0
0,1
0,0
0,4
2,0
0,0
1,1
1,0
0,1
1,1
0,0
1,0
0,0
0,0
3,10
2,0
0,1
3,1
2,0
0,0
0,0
0,0
0,1
0,0
4,1
0,0
1,3
0,1
0,0
0,0
6,36
1,0
1,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
1,2
0,0
0,0
1,0
0,0
0,0
2,2
0,0
51,59
0,0
0,1
0,0
0,0
0,0
0,0
0,0
9,17
0,3
0,6
0,0
0,1
1,0
0,0
0,0
0,0
1,17
0,0
1,2
0,1
1,1
2,1
2,4
1,0
0,1
0,0
0,0
13,16
0,3
30,34
0,0
0,0
0,0
0,1
1,1
1,2
1,2
11,15
0,0
0,4
0,0
1,0
0,0
1,2
0,0
0,0
1,4
0,0
0,0
0,0
4,4
3,7
0,0
0,1
0,0
0,0
4,1
2,0
1,0
2,3
0,3
0,1
0,0
0,0
4,0
0,0
0,0
0,0
0,0
0,0
2,2
0,0
1,1
0,0
0,0
0,0
0,0
2,11
1,0
0,0
0,0
0,0
1,4
0,0
0,0
0,1
0,3
0,0
0,0
1,1
0,0
3,6
1,1
0,0
0,0
0,0
0,0
3,1
0,0
0,1
2,3
0,0
2,3
7,7
0,1
0,1
0,0
1,3
0,1
1,1
0,0
0,1
0,0
0,1
2,2
0,0
0,0
0,0
5,55
0,2
5,5
0,2
0,0
0,0
1,1
0,0
0,6
0,2
1,1
1,1
0,1
0,0
0,0
0,0
0,0
0,0
7,78
0,8
2,2
3,2
8,12
10,13
0,0
0,0
1,4
0,1
0,0
6,12
0,0
0,0
0,0
0,2
1,1
14,18
0,4
1,0
0,5
2,2
2,1
0,0
0,0
0,0
1,2
0,1
0,1
0,2
0,2
1,0
0,1
0,0
1,0
0,1
0,1
0,0
0,0
0,1
0,0
2,5
0,0
0,0
0,0
1,0
1,1
0,0
2,3
1,0
0,0
0,1
0,0
1,4
0,2
0,0
1,1
0,0
0,0
0,0
2,3
0,1
1,1
4,1
1,0
15,19
2,3
1,1
0,0
0,0
3,0
0,0
0,1
0,0
0,1
0,1
0,0
0,0
0,0
0,1
0,0
0,0
4,3
7,1
0,0
0,1
0,0
0,0
2,2
0,0
0,0
2,1
0,0
0,1
0,0
0,0
0,0
32,165
0,0
1,0
1,0
0,0
0,1
0,0
0,0
1,0
0,3
0,0
18,17
21,29
0,0
2,0
7,4
0,0
0,0
0,2
0,0
134,157
0,0
0,2
6,7
0,0
1,0
0,0
0,0
0,0
1,1
1,1
0,0
0,0
0,0
0,0
0,0
1,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
1,2
0,0
0,0
20,9
0,0
0,0
1,0
0,0
10,3
0,2
0,0
0,0
4,1
0,0
0,0
1,0
0,0
0,0
8,3
0,0
1,0
2,1
0,0
0,0
7,12
0,1
20,20
0,0
0,0
0,0
3,3
0,0
3,8
1,1
0,0
0,0
0,0
0,2
0,0
49,95
3,7
0,0
0,0
0,0
2,1
0,0
1,1
1,0
0,1
5,13
12,1
13,14
0,0
0,0
13,27
8,8
0,2
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,1
0,0
1,1
0,0
0,0
2,1
69,215
4,3
22,56
0,0
0,0
7,53
0,0
1,0
2,3
0,1
0,0
0,0
0,0
1,3
3,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
4,11
0,0
0,1
13,5
0,0
1,1
9,20
1,1
2,2
0,2
0,0
0,0
2,3
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
6,8
2,0
0,1
0,0
0,0
16,15
2,1
0,0
0,0
2,4
0,0
5,8
6,4
0,1
0,0
14,14
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,2
1,0
3,2
0,0
1,2
0,0
0,0
0,0
1,1
0,0
0,1
4,7
0,1
1,0
1,1
0,0
0,0
0,1
2,2
1,2
0,0
1,87
0,0
3,6
0,0
0,0
4,0
1,1
1,5
2,0
0,0
0,0
0,0
9,1
0,0
2,0
0,1
0,0
0,0
0,0
0,1
0,0
0,5
2,2
0,0
0,0
1,1
0,0
1,1
0,1
6,13
0,2
0,0
0,0
0,0
3,1
0,0
0,0
0,0
0,0
4,3
0,0
0,0
2,2
0,0
4,3
0,1
0,1
0,0
0,1
0,1
1,0
0,0
0,0
0,0
1,2
0,0
1,0
0,0
0,0
1,1
0,0
0,0
0,0
0,2
2,3
0,0
0,1
0,3
3,6
0,0
0,0
0,0
0,1
0,0
0,1
0,0
2,4
1,1
1,5
0,0
4,5
0,0
1,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
2,2
5,4
0,0
0,0
0,0
4,4
3,1
0,0
2,0
0,0
0,0
0,0
0,0
0,1
0,0
1,1
0,2
0,0
4,17
7,4
0,1
0,0
1,2
3,9
0,0
1,3
0,0
0,0
0,0
1,1
0,0
0,0
0,2
0,0
1,3
0,1
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
2,3
0,1
0,0
1,2
12,10
0,0
0,0
0,0
0,0
0,0
0,0
0,0
20,19
0,2
0,1
0,0
1,1
1,1
0,0
0,0
0,0
0,0
0,0
1,1
0,0
5,1
1,1
0,0
0,0
0,1
0,0
1,2
1,0
3,0
0,1
0,0
0,0
0,3
0,0
0,0
0,0
1,1
0,0
0,0
3,6
35,71
0,0
1,1
0,1
0,0
0,0
0,0
0,0
0,1
0,1
0,0
2,2
0,0
1,1
1,2
1,2
7,3
0,0
0,0
4,1
6,6
0,0
0,0
0,0
0,0
3,1
0,0
0,0
0,0
10,4
0,0
12,4
0,0
0,0
3,1
4,8
2,1
1,0
0,0
0,0
5,11
2,0
7,16
1,3
0,0
1,2
0,1
0,0
0,0
0,0
0,0
0,0
0,0
2,0
0,0
0,0
6,3
0,0
1,0
2,2
1,2
0,6
0,0
0,0
2,1
1,0
0,1
0,0
2,1
0,0
0,0
0,0
0,0
10,6
0,0
0,0
0,2
0,0
0,0
0,0
0,0
0,3
0,0
2,18
0,0
0,0
0,0
0,1
0,0
0,0
2,4
0,0
0,1
1,0
2,0
0,3
0,1
0,0
1,0
0,2
1,0
1,1
0,2
0,0
0,2
11,19
0,0
0,1
2,4
1,1
1,0
0,0
0,0
1,0
0,1
0,0
1,0
1,1
6,13
0,0
0,0
0,0
0,0
0,5
0,0
0,0
0,0
9,17
0,0
0,0
0,0
0,0
4,17
0,0
0,0
0,0
2,0
2,3
0,0
0,0
1,0
0,0
0,1
0,0
0,0
0,0
0,1
0,0
0,0
0,0
10,48
0,0
8,14
187,168
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
14,35
0,1
0,0
1,0
8,7
0,0
0,0
1,0
0,0
0,0
2,5
1,2
0,2
0,0
0,0
0,0
0,0
0,0
0,1
0,0
9,10
0,0
0,0
0,1
0,0
2,1
0,0
0,0
0,0
0,0
2,2
1,3
0,0
0,0
0,0
0,0
3,0
6,9
0,0
0,0
0,1
0,1
0,0
1,0
0,4
0,2
3,5
1,1
0,0
0,0
1,4
0,0
0,1
0,0
1,3
2,2
1,0
0,0
1,1
3,1
0,0
0,0
3,3
2,0
0,0
0,1
0,0
4,0
0,0
1,1
0,0
3,0
4,3
2,0
0,1
0,3
1,1
0,0
0,0
1,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,1
0,0
2,0
0,1
0,0
4,0
1,1
0,1
0,0
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,3
0,0
0,2
0,0
0,0
2,2
0,0
0,0
0,0
0,1
0,0
4,2
22,55
0,0
30,80
0,0
24,32
58,115
0,0
1,1
4,7
0,0
1,1
6,3
0,1
0,0
0,0
22,54
0,0
0,1
0,1
2,1
0,1
1,4
0,0
0,0
1,1
0,0
1,3
4,3
0,0
1,1
0,0
0,0
0,2
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
1,0
0,0
2,1
0,0
7,1
0,0
13,6
4,1
0,0
1,3
2,2
0,2
1,0
0,2
1,1
0,0
4,2
0,1
0,0
0,0
0,0
0,0
6,2
0,0
0,0
0,0
0,0
0,0
7,13
0,0
0,0
1,2
0,4
2,2
0,0
0,0
1,0
0,0
0,3
0,0
0,2
4,11
3,3
0,0
0,0
0,4
0,4
0,0
235,421
1,1
0,0
1,0
0,0
1,4
0,1
1,0
1,1
5,2
54,84
0,0
0,0
0,0
0,0
0,2
0,0
0,1
1,1
0,0
1,1
0,0
0,0
0,0
0,1
0,0
7,4
0,0
0,0
0,0
0,0
3,2
0,0
0,0
3,4
0,0
5,10
0,2
0,1
0,0
1,1
0,1
0,1
27,48
0,0
0,0
0,1
3,19
0,2
2,3
0,0
0,3
0,0
0,0
2,2
0,0
0,0
2,3
0,0
0,0
0,0
11,6
7,2
0,0
0,0
3,14
0,0
0,0
3,4
2,7
0,0
2,2
0,0
7,4
0,0
0,0
0,1
1,0
0,0
21,39
0,0
1,2
1,0
0,0
0,0
1,3
0,0
0,0
0,4
1,0
0,0
3,5
0,0
0,0
1,0
1,7
2,2
0,0
0,0
4,17
0,0
1,2
1,2
0,0
0,0
0,0
0,0
1,0
2,4
0,0
0,0
0,0
0,0
0,3
0,4
0,3
0,2
0,2
2,3
0,0
0,0
0,0
1,0
0,0
0,0
5,10
3,0
0,0
10,33
0,0
5,7
0,0
0,1
3,11
0,1
0,0
1,2
0,0
33,84
0,0
0,0
0,0
0,0
0,0
1,1
2,1
0,0
1,0
0,0
0,0
1,6
2,0
2,1
0,0
1,0
0,0
0,0
0,0
0,1
0,2
0,3
0,0
0,0
7,6
0,0
0,0
5,0
0,0
0,0
0,0
0,6
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,4
45,40
2,3
0,0
0,5
0,0
0,0
0,2
2,3
0,1
0,0
0,1
1,0
5,4
0,0
0,0
0,0
0,0
0,0
7,6
0,2
0,0
0,0
5,5
0,0
0,0
0,1
1,2
0,0
0,0
15,24
0,1
2,0
0,0
12,9
0,1
3,9
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,10
1,2
0,0
0,0
14,30
1,2
0,0
0,0
0,0
0,0
2,2
2,1
0,0
0,1
0,1
2,3
2,1
0,0
0,0
0,0
0,0
4,2
11,13
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,1
0,0
1,0
1,1
0,0
0,0
1,1
0,0
0,0
6,4
0,0
0,0
1,1
0,3
14,35
0,0
0,0
0,0
0,0
3,2
0,0
0,0
9,9
3,4
0,0
11,14
0,1
0,0
0,0
1,2
0,0
0,0
0,0
4,15
5,3
0,0
1,11
0,2
0,7
0,0
0,0
4,9
0,0
2,1
0,0
0,0
0,0
3,2
0,0
6,7
6,13
0,0
0,9
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
5,5
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,1
0,2
0,0
1,0
4,5
8,4
0,5
3,2
1,0
19,19
0,0
3,3
0,0
0,0
0,0
0,0
0,0
68,197
0,1
0,1
2,3
2,3
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
5,2
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
1,4
0,0
0,0
0,0
0,1
0,1
0,0
33,71
0,0
0,0
0,0
37,50
2,2
0,0
0,0
2,2
0,2
2,1
0,0
3,9
15,15
0,0
0,1
3,7
0,0
0,0
0,0
0,0
0,0
2,1
0,1
0,2
0,0
4,3
1,0
0,0
0,0
0,0
0,0
15,21
2,11
0,0
1,0
0,0
5,7
0,0
1,2
0,0
0,1
0,1
0,2
0,0
0,0
9,7
2,1
0,0
0,1
0,2
14,28
0,0
0,0
1,1
1,1
5,6
1,10
0,0
0,2
0,0
0,3
0,0
0,1
0,0
0,0
0,2
1,0
0,0
0,1
0,2
0,0
0,0
1,3
1,1
13,14
0,0
11,212
2,0
0,3
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
1,0
0,8
0,3
1,0
0,0
0,0
0,0
1,0
0,0
0,1
0,0
0,0
0,0
11,7
13,11
1,0
0,0
0,0
0,0
2,2
11,17
0,4
0,1
0,0
0,0
1,3
1,2
2,1
0,0
0,0
0,1
2,0
0,0
5,5
0,0
0,0
0,1
0,0
7,8
0,1
0,0
0,0
0,0
0,0
1,0
0,1
0,0
0,0
1,1
0,0
1,0
0,0
0,0
0,0
0,0
0,5
0,0
0,0
1,11
1,6
0,4
0,0
0,0
3,8
0,0
0,0
0,0
0,0
0,0
2,0
0,0
1,2
0,0
0,0
0,0
2,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,3
0,0
0,0
3,2
0,0
0,0
0,0
1,1
0,0
0,1
0,0
12,26
0,0
0,0
3,0
2,1
1,0
6,9
0,0
1,2
1,0
0,0
0,0
0,0
4,6
1,1
0,0
1,2
0,0
0,0
3,0
1,1
0,0
2,3
0,0
0,0
3,0
1,1
0,1
3,13
0,1
0,0
0,1
0,0
0,0
0,0
1,1
0,0
0,0
1,0
0,0
4,24
0,1
0,0
0,1
0,0
0,0
19,44
10,6
3,3
0,1
1,1
0,0
0,0
0,0
3,1
0,0
1,1
4,0
4,4
1,6
0,0
1,2
0,0
0,0
2,1
1,2
0,2
0,0
2,5
8,5
38,73
5,11
0,0
0,0
0,1
0,0
0,0
0,1
0,0
2,10
0,0
0,0
0,1
0,0
0,0
0,1
0,0
0,0
0,0
1,4
0,0
9,17
1,5
0,1
0,0
2,1
0,0
2,7
5,5
0,0
0,0
0,0
3,1
0,0
0,0
0,0
0,0
0,0
6,4
0,0
0,0
0,0
2,2
0,0
0,2
0,1
1,1
0,0
0,0
47,242
0,0
0,0
0,0
2,1
0,0
0,1
0,1
0,0
0,0
0,1
1,1
0,0
0,1
0,3
0,0
0,0
0,0
8,1
0,0
0,1
0,0
0,0
0,0
2,0
56,142
1,2
0,0
0,0
0,2
1,0
2,1
0,0
1,1
0,0
0,0
0,0
0,0
1,0
47,113
0,0
0,0
0,0
1,1
0,0
0,3
0,0
1,1
0,0
1,1
3,4
1,4
0,1
0,1
0,3
0,0
0,0
25,20
1,0
5,23
2,4
0,2
0,0
13,14
0,0
0,0
0,0
1,2
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
33,57
0,0
5,3
0,0
1,1
0,0
4,6
0,1
40,37
0,1
0,0
12,7
4,5
0,0
0,0
0,4
0,0
0,0
0,0
6,23
0,0
0,1
6,0
0,0
24,33
0,0
0,0
0,0
0,0
0,0
11,18
0,1
9,11
6,3
0,1
0,1
0,1
0,0
26,45
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
112,314
0,0
0,0
0,0
2,5
4,4
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
3,3
0,0
0,0
3,1
0,0
0,1
0,0
0,0
0,0
0,0
0,3
0,6
0,0
0,2
6,5
0,1
4,15
0,0
0,1
0,0
0,0
0,1
0,0
0,1
3,0
14,105
0,0
1,1
0,1
0,3
0,0
0,11
0,0
0,0
0,0
3,10
0,3
0,0
0,1
0,0
0,0
0,0
3,3
1,0
0,0
0,0
0,1
1,2
0,1
0,1
0,0
1,1
1,3
0,1
0,0
0,0
0,0
0,0
1,1
0,0
0,1
6,6
0,0
0,0
0,0
0,0
0,1
0,1
0,0
1,1
1,0
0,0
0,0
3,1
5,2
0,0
0,2
0,1
2,0
0,0
0,4
1,2
0,0
0,1
0,1
1,1
1,0
0,0
0,0
0,1
2,2
0,2
0,0
0,0
0,0
0,2
0,0
0,0
0,1
0,1
0,0
0,0
0,0
9,9
0,0
0,3
3,0
6,10
2,4
0,0
0,1
0,0
1,1
0,0
0,0
0,0
1,0
0,1
0,10
0,0
0,0
0,5
2,2
1,0
0,0
0,0
0,0
0,0
2,1
0,0
0,0
0,0
1,3
0,1
0,1
0,0
0,0
0,0
0,1
0,0
0,0
1,0
1,2
6,1
3,1
15,16
3,7
1,1
0,2
11,14
0,1
0,0
4,11
0,0
0,0
0,1
0,1
0,0
0,0
4,4
1,12
2,0
1,1
0,8
1,1
0,0
0,0
0,0
0,1
0,0
0,1
2,3
3,1
38,44
0,0
5,2
0,0
46,118
0,0
4,3
1,15
0,0
0,1
0,0
0,4
0,0
0,0
0,0
15,67
8,6
1,1
0,0
0,0
0,2
0,2
0,0
0,0
0,2
0,0
0,1
0,0
0,0
0,4
0,8
2,7
0,3
10,13
54,126
1,10
67,208
3,3
1,2
0,1
1,4
0,3
0,0
1,12
1,3
0,0
0,1
0,0
8,2
0,0
46,97
1,0
0,1
0,0
0,0
0,0
22,72
0,0
1,0
0,1
0,0
0,0
1,1
6,1
0,0
5,16
0,0
0,0
0,0
0,0
0,0
2,2
0,0
0,0
5,29
1,1
0,0
0,0
2,2
4,8
0,1
0,0
0,0
0,1
1,2
3,4
0,0
0,2
2,4
0,1
50,173
0,0
0,0
0,0
0,0
0,0
2,2
14,19
0,0
3,12
4,23
0,2
0,0
0,0
16,31
0,2
0,2
0,0
5,8
1,6
0,1
183,772
0,0
0,0
0,0
0,0
0,0
1,4
0,1
13,18
1,1
0,0
1,0
12,36
18,12
0,0
1,1
0,0
1,1
0,0
0,0
0,0
0,2
0,0
0,0
7,1
3,10
0,0
26,220
0,1
1,0
0,6
0,0
39,96
0,0
0,0
0,0
0,0
6,12
0,1
0,1
0,0
2,2
2,2
1,0
10,62
0,1
3,0
4,4
0,1
0,0
2,2
21,19
3,6
8,8
0,0
0,0
4,0
0,0
0,0
13,15
0,0
0,0
8,5
0,3
0,7
1,1
0,0
1,2
6,4
3,2
0,0
0,0
0,0
0,1
0,0
4,1
1,14
0,0
0,0
5,5
0,0
0,0
0,0
0,0
2,3
0,0
8,44
0,0
0,0
1,2
3,4
0,0
1,3
4,22
0,0
1,1
0,0
0,0
0,0
8,16
0,0
1,1
1,1
1,0
52,118
10,9
0,0
16,39
0,0
0,0
1,1
4,4
1,3
1,2
0,0
257,435
0,0
0,0
0,0
0,0
3,12
0,0
0,0
0,0
1,0
1,1
0,1
1,0
2,3
10,7
0,0
0,0
0,1
0,0
0,0
0,5
1,2
0,0
0,0
0,2
1,0
0,0
1,1
0,1
0,0
0,0
2,0
2,4
2,0
0,1
0,0
4,9
13,21
9,22
1,1
0,0
0,0
0,0
16,79
0,0
1,2
2,2
0,0
0,2
10,3
0,1
0,0
0,0
0,0
7,7
2,3
0,0
2,0
3,1
0,0
0,0
0,0
0,2
8,12
0,1
0,0
0,1
0,0
0,0
3,3
0,0
7,25
0,0
0,2
1,0
0,1
0,0
11,6
0,0
1,0
0,0
5,10
0,1
4,1
2,3
21,35
0,0
1,3
0,0
3,0
0,0
1,0
0,2
0,0
0,0
0,0
0,0
0,1
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
3,6
0,0
0,0
0,0
0,0
3,9
0,5
0,0
0,0
0,0
0,0
2,2
0,0
2,2
0,0
1,0
4,9
0,2
1,0
0,1
4,7
0,0
0,1
0,0
1,2
4,10
5,2
0,0
0,0
0,0
0,0
0,0
0,0
4,2
0,0
6,5
0,0
5,4
0,0
2,2
0,1
0,1
1,0
0,0
2,2
0,1
0,0
3,1
0,0
0,0
0,0
0,0
0,0
0,0
7,41
0,0
0,0
15,22
3,1
0,0
0,0
0,0
0,0
1,8
0,0
6,6
0,0
8,6
2,7
0,0
0,2
0,0
0,0
0,3
7,17
2,0
0,0
4,2
0,0
1,1
0,0
0,0
0,0
0,0
0,1
2,0
0,1
1,2
1,1
0,0
0,3
0,0
0,2
8,5
0,6
0,0
0,0
1,1
0,0
0,0
0,0
0,0
28,108
3,4
1,1
0,0
5,11
3,4
0,0
0,1
0,0
0,0
0,1
0,1
0,0
5,1
0,0
0,4
1,0
0,1
1,2
1,1
1,1
0,0
4,2
0,1
0,4
2,1
0,0
0,0
0,0
0,1
0,0
0,0
1,5
0,4
0,0
0,0
0,0
0,1
2,2
2,6
1,6
2,1
0,1
2,0
1,0
0,0
0,0
8,6
3,2
0,0
0,0
0,0
2,7
2,1
0,0
0,0
0,1
0,0
7,8
0,0
1,0
0,0
6,3
0,0
0,0
0,0
0,0
54,70
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
1,2
13,15
1,0
0,0
0,0
9,8
0,0
5,10
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
22,33
0,0
0,0
0,0
0,0
1,0
0,0
0,0
6,4
0,0
0,0
1,0
0,0
0,0
0,0
0,1
1,4
3,4
0,1
0,0
0,0
5,7
0,1
0,2
0,0
19,25
4,3
0,0
0,3
0,0
0,0
1,0
0,0
1,1
0,0
0,0
0,0
1,1
0,1
0,0
1,0
0,0
1,1
0,0
0,1
0,0
2,2
0,0
0,0
0,2
0,1
0,0
0,0
2,3
3,2
0,0
0,0
6,3
0,0
0,0
0,0
0,2
0,0
8,12
1,6
1,3
1,2
1,1
0,0
0,2
3,4
17,21
6,11
1,0
0,0
0,0
0,0
1,0
0,1
1,0
1,3
1,5
2,2
1,4
0,0
4,2
0,0
10,25
0,0
1,3
0,0
0,0
0,3
0,0
0,0
1,3
1,2
0,0
6,5
0,0
0,1
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
2,4
0,2
0,1
0,0
0,0
0,0
0,0
0,0
6,22
0,0
0,0
2,0
1,0
4,2
1,0
0,1
2,0
0,4
0,0
1,2
0,0
0,0
0,0
0,0
2,4
3,2
1,0
0,0
0,0
0,0
0,1
0,0
0,0
1,2
0,0
1,1
0,0
3,3
2,2
0,0
1,2
1,2
0,0
0,1
0,0
1,3
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,2
14,20
1,0
1,0
0,0
0,1
0,0
0,0
0,0
0,0
1,0
7,12
5,11
0,0
0,0
0,0
1,1
0,1
388,443
2,8
0,0
0,0
0,0
0,0
2,1
2,1
0,0
1,1
0,0
2,0
8,11
1,1
0,0
7,12
0,0
0,0
0,0
0,0
0,0
5,9
0,0
1,2
0,0
0,0
0,0
0,0
54,76
8,7
0,0
7,12
1,0
0,0
0,0
0,0
0,5
14,24
3,4
0,0
0,0
0,1
0,0
1,1
0,0
0,0
0,1
1,1
0,0
0,3
0,1
1,1
48,41
0,0
1,0
0,2
6,3
0,0
5,5
0,0
1,0
0,2
0,0
2,3
10,8
0,2
0,1
0,0
0,0
2,2
1,1
0,0
0,1
4,4
0,0
3,3
0,0
2,1
0,0
0,0
1,5
6,1
0,2
0,1
2,1
0,0
0,0
0,0
6,6
0,0
3,4
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,1
0,0
0,1
0,1
0,2
0,0
0,0
0,3
0,0
0,0
0,0
0,0
2,1
1,2
0,0
2,2
121,127
2,1
0,0
0,0
0,0
0,0
6,10
2,3
0,0
0,0
11,12
1,1
1,2
1,0
0,1
2,3
0,0
0,0
0,1
1,0
0,1
4,5
0,0
0,0
0,1
0,2
0,1
0,0
0,0
1,3
0,0
3,3
0,0
2,1
3,4
0,0
0,0
15,8
1,0
0,0
0,0
0,0
0,0
0,0
0,0
2,1
0,1
9,8
5,11
0,0
1,14
10,113
0,1
0,0
0,0
3,35
0,0
7,0
611,1351
0,0
1,1
0,0
5,1
0,1
0,1
6,1
0,1
1,3
1,3
0,0
1,8
3,3
1,0
0,0
0,0
2,0
9,0
4,1
0,0
0,0
0,0
7,0
0,0
0,1
0,0
0,0
0,0
0,0
0,1
5,2
0,0
4,0
30,27
0,0
0,0
51,84
1,2
0,0
0,0
5,0
0,0
5,2
16,24
2,3
3,2
0,2
0,0
9,6
0,0
0,0
0,0
0,0
0,0
4,2
1,2
3,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
1,1
0,2
0,1
0,1
0,0
1,2
0,2
9,5
0,1
0,0
0,0
0,0
6,1
0,0
0,0
1,0
0,0
0,0
0,0
14,13
0,0
0,2
5,3
0,1
0,2
1,2
0,0
4,4
0,0
2,1
2,4
0,0
0,0
0,1
1,1
0,0
0,1
0,0
0,0
0,0
0,0
3,3
4,1
0,0
0,0
1,4
6,8
8,2
0,0
2,1
0,5
14,8
0,0
5,4
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
3,8
0,0
0,0
1,0
0,2
0,0
4,1
3,0
0,0
0,0
0,1
0,0
1,1
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,1
0,0
0,3
0,0
0,0
0,0
0,0
0,2
1,0
1,0
0,0
1,0
0,0
0,0
6,5
0,0
0,0
0,14
0,0
3,1
0,0
6,2
11,2
0,0
0,0
3,2
2,0
0,0
1,2
0,0
0,0
3,4
0,0
10,14
1,0
4,2
0,0
0,0
0,0
0,0
1,1
0,0
0,0
5,8
0,0
0,0
5,6
0,0
0,0
0,0
4,2
0,1
0,1
0,0
0,0
0,0
0,0
0,0
1,1
2,0
9,8
7,3
0,0
8,3
0,0
0,0
4,2
0,0
2,2
0,0
0,3
0,0
1,1
2,3
0,0
6,5
0,0
8,3
0,0
0,0
0,1
0,0
0,0
0,0
1,1
4,0
1,0
0,0
2,8
0,0
0,0
0,1
0,0
1,2
0,0
0,0
20,98
1,1
0,1
0,0
0,0
1,0
0,0
0,0
0,0
2,1
0,0
0,0
0,0
0,0
1,1
0,0
2,4
0,0
0,0
1,0
0,0
0,0
0,0
3,3
16,30
0,0
1,0
1,2
6,13
19,6
0,0
0,0
1,2
0,0
0,1
2,3
1,0
0,0
1,2
3,3
0,0
0,0
0,0
6,2
0,0
0,0
0,0
3,0
0,0
3,9
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
2,2
1,10
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,0
0,0
0,0
1,3
0,0
0,0
0,0
0,0
0,1
1,1
0,2
4,6
11,13
9,0
0,0
0,0
1,0
0,0
0,0
2,1
0,0
0,0
1,2
1,0
0,0
0,0
0,0
1,1
0,2
2,0
0,0
0,0
1,0
1,2
0,0
0,0
0,0
0,0
3,3
0,0
0,0
63,69
0,0
0,0
0,0
2,1
0,0
0,0
7,13
0,0
7,4
0,0
1,1
3,3
0,0
0,3
0,0
1,0
0,0
1,1
4,1
0,1
10,15
1,0
0,0
0,0
0,0
0,0
2,1
0,0
0,0
13,8
17,14
0,0
0,0
0,0
1,1
0,0
0,0
0,1
1,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
2,1
0,0
0,0
0,0
0,0
1,1
0,1
2,20
0,0
0,3
0,0
1,1
0,0
2,1
0,0
0,0
0,1
0,0
0,0
0,0
6,13
0,0
0,1
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
2,2
0,0
0,0
0,0
5,1
15,19
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
5,10
1,0
0,1
1,1
3,2
0,0
0,0
0,0
0,0
16,8
0,2
0,0
2,3
5,2
10,5
0,0
1,0
0,0
0,0
0,0
0,1
1,0
0,0
1,0
0,0
0,0
0,7
0,0
0,0
0,10
0,0
1,1
2,4
0,0
5,7
51,86
0,0
0,0
4,3
5,4
0,0
0,1
0,0
0,0
3,5
0,0
0,1
0,0
0,0
2,0
1,3
3,3
0,0
28,34
0,0
2,1
1,1
1,0
0,0
0,0
1,2
0,0
2,1
0,0
2,2
39,51
0,0
2,4
0,0
0,0
0,0
0,0
0,0
2,2
0,0
0,0
2,6
2,1
0,0
7,5
0,0
0,0
0,0
0,0
2,0
0,0
0,0
0,0
0,0
6,2
0,0
0,0
0,0
0,0
0,0
2,0
1,1
3,1
0,0
0,0
0,0
0,0
0,2
3,5
2,3
0,0
0,0
1,4
0,0
0,0
0,0
6,8
0,0
0,0
0,0
0,1
25,20
4,5
8,10
0,0
1,0
0,0
0,0
1,0
0,1
2,4
1,1
0,0
1,1
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,4
0,1
0,2
1,2
0,0
41,58
0,2
0,0
3,15
0,0
0,0
0,0
2,0
4,7
1,0
3,2
0,0
2,1
0,0
0,0
0,0
0,0
0,1
0,0
1,1
0,0
0,1
0,1
4,6
1,2
0,1
0,2
0,0
8,34
0,0
0,0
8,12
0,1
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
1,6
0,0
0,0
0,0
0,1
2,1
0,1
0,0
0,0
0,3
0,0
1,1
3,0
0,0
2,0
0,2
0,0
0,1
0,0
5,7
0,3
0,0
0,0
2,1
0,0
11,28
0,0
0,0
0,0
1,1
0,1
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,30
1,0
0,0
0,1
3,4
0,0
0,0
4,0
0,0
0,2
8,16
0,0
0,0
0,1
0,2
1,1
0,0
0,0
7,1
13,12
1,1
1,0
0,0
0,1
1,0
13,23
0,3
2,1
0,0
0,0
0,0
0,0
15,20
0,0
0,0
0,0
1,0
0,1
2,0
0,0
0,1
0,2
1,1
0,0
0,0
2,1
0,0
3,10
18,64
1,1
0,2
0,0
0,1
0,0
0,4
0,0
0,0
1,0
0,0
5,2
0,0
0,0
0,0
0,0
5,5
0,0
11,16
0,1
0,0
1,3
4,6
0,0
0,0
0,0
2,3
0,0
11,8
1,0
0,0
0,0
3,8
0,0
12,15
0,0
0,0
0,0
7,5
0,0
0,0
0,0
2,1
0,0
0,1
7,1
3,4
0,0
0,0
2,1
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,2
7,4
2,0
23,42
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
3,1
0,0
0,0
0,0
0,0
1,2
0,0
0,0
0,0
77,72
0,0
0,0
0,0
1,0
0,1
25,31
0,1
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
1,1
9,37
3,5
0,0
0,0
0,0
0,0
14,10
0,1
8,11
0,0
0,0
3,1
6,9
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
2,3
0,0
2,0
0,4
0,0
0,4
0,0
0,0
1,3
0,0
8,4
7,4
0,0
1,1
0,1
1,1
0,0
0,0
0,0
0,0
0,0
0,13
0,4
0,0
0,0
0,1
0,0
0,1
1,1
0,0
5,2
0,0
0,0
0,0
1,1
4,4
3,2
0,0
3,9
0,1
0,0
0,1
0,0
0,0
0,0
0,2
1,11
1,0
4,8
0,1
0,0
0,0
0,0
0,0
5,8
1,0
0,0
0,0
0,1
0,2
0,0
0,1
0,0
6,5
0,0
1,1
0,0
3,5
1,4
0,0
0,1
0,1
0,1
2,0
0,0
0,0
2,1
0,0
0,0
0,1
1,1
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,1
0,1
1,0
3,5
0,0
0,0
0,1
0,0
0,0
3,3
1,0
0,0
0,0
0,2
5,14
0,0
0,0
0,0
0,0
5,6
0,0
1,1
0,0
0,0
0,1
1,0
32,23
0,0
0,0
0,1
0,1
5,7
0,0
0,0
5,29
2,2
0,0
0,0
0,0
0,0
0,0
0,1
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
7,10
0,0
2,1
0,1
0,1
0,2
0,0
0,1
0,0
0,0
0,1
0,0
1,0
4,2
0,1
6,19
3,4
0,0
0,1
0,1
0,0
8,1
0,0
0,0
0,1
0,0
0,0
29,63
0,2
2,2
0,0
0,0
0,1
0,0
0,1
0,0
0,0
0,1
9,7
0,1
0,1
0,1
0,0
0,0
1,0
1,2
2,0
0,0
0,0
0,0
3,3
0,0
0,0
0,0
730,849
1,2
0,1
6,6
0,0
0,0
0,0
0,0
1,1
4632,17382
3,2
10,1
7743,16943
0,0
1,2
0,0
0,0
0,0
3,5
0,0
0,0
0,0
2,3
0,0
0,0
0,0
0,0
0,5
1,3
0,0
0,0
2,1
0,0
0,0
0,0
0,0
0,0
16,13
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
1,0
1,0
0,0
0,0
0,0
2,3
0,0
0,0
0,0
0,0
0,0
0,1
0,0
20,14
0,0
1,3
1,0
0,0
1,2
0,0
2,2
1,1
0,0
1,0
7,4
0,0
16,25
1,0
0,0
0,0
0,0
0,0
0,0
0,2
10,30
1,1
0,1
0,0
0,0
0,0
1,0
2,5
0,0
0,1
1,0
0,0
4,8
0,0
0,0
0,0
0,0
0,0
0,0
2,2
2,2
4,22
3,3
0,0
0,0
0,0
0,1
0,4
0,0
0,0
4,13
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
17,38
25,28
0,0
0,0
0,0
0,0
0,0
10,18
0,0
0,0
0,7
0,0
0,0
0,0
0,0
0,0
0,0
17,70
0,0
8,32
1,1
0,0
0,0
0,0
1,0
0,1
0,0
11,31
0,0
3,4
0,1
0,1
3,5
0,0
1,1
0,0
0,1
0,0
1,2
0,0
4,0
1,1
0,0
3,5
0,0
0,0
0,0
0,1
9,13
0,0
3,3
0,0
0,0
1,1
0,0
1,0
0,0
1,4
0,0
0,0
15,9
0,0
0,0
1,1
0,0
0,0
1,1
1,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
1,1
0,0
0,0
1,0
0,0
0,0
3,6
0,3
0,0
2,2
2,1
0,0
0,0
0,0
4,4
3,4
2,0
0,0
8,6
0,0
0,0
1,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,3
0,0
4,3
0,0
1,1
0,0
0,0
0,0
0,2
0,0
0,0
0,0
3,1
4,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
4,0
2,2
0,0
0,0
0,0
0,1
2,2
1,0
4,6
1,1
0,0
0,0
1,3
0,0
0,0
1,0
1,6
0,0
0,1
0,1
0,0
0,0
4,2
1,1
1,2
0,0
0,0
0,0
1,0
3,8
6,9
1,2
0,0
0,0
0,0
0,0
0,0
1,0
1,1
3,6
0,0
4,2
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
6,3
0,0
4,7
1,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
2,3
2,1
7,9
0,0
0,0
2,0
0,1
0,0
6,17
2,5
0,0
0,1
0,0
0,0
0,0
0,0
0,0
2,3
0,1
1,1
0,0
0,0
1,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
4,5
0,0
2,3
0,1
2,2
1,1
0,1
0,1
9,13
1,4
1,1
0,1
0,0
0,2
0,0
0,0
0,1
53,520
0,0
0,0
2,1
0,0
0,0
2,3
0,0
0,2
0,0
0,0
2,1
0,0
0,0
2,3
0,5
0,0
0,0
0,0
0,0
0,1
0,1
0,0
5,3
0,0
0,0
1,2
0,1
2,9
2,2
1,11
1,0
0,1
0,0
4,0
0,0
0,0
2,1
14,10
0,1
3,1
0,0
0,0
0,0
3,5
0,0
1,1
0,0
0,0
0,2
0,0
0,1
0,0
12,10
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,4
0,0
0,0
0,0
0,5
7,4
0,0
0,0
37,37
0,0
4,2
1,1
11,49
0,2
0,0
1,0
0,0
0,1
2,4
0,0
0,0
0,0
2,1
0,0
3,4
0,0
0,0
0,0
9,3
0,0
0,0
0,1
0,1
0,3
0,0
0,0
1,0
0,0
2,19
0,0
1,1
0,0
5,6
0,0
0,0
0,0
3,2
1,0
0,0
1,0
0,0
0,0
0,0
7,2
9,13
2,2
0,0
0,0
1,2
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
1,0
1,2
0,0
6,7
0,0
1,1
0,1
0,0
1,1
2,0
0,0
5,4
0,0
2,1
0,0
0,0
0,0
3,3
0,0
0,0
0,3
0,0
1,2
0,0
0,0
0,0
2,1
7,9
0,0
0,1
0,0
0,0
1,4
2,1
0,0
0,0
0,0
0,1
1,0
0,2
1,0
0,0
0,2
0,1
0,0
0,3
0,0
3,11
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,2
55,89
0,0
0,0
0,0
0,0
0,0
1,8
0,1
0,0
0,0
14,7
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
3,7
2,5
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,1
0,0
0,0
0,0
1,0
1,1
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,13
0,0
0,0
1,0
0,0
1,0
0,1
0,0
1,1
0,1
2,0
1,1
0,0
11,24
1,3
0,0
0,0
0,1
0,0
0,0
4,11
2,6
3,11
0,0
1,1
0,0
2,3
0,0
1,0
0,1
0,0
0,2
0,0
1,4
8,9
13,13
0,0
1,1
1,1
2,1
0,0
2,1
0,1
0,1
1,0
0,0
0,0
0,0
0,0
22,23
5,5
2,3
3,6
0,0
2,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,0
0,0
0,0
2,5
1,0
0,0
1,2
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
1,4
0,1
2,1
0,2
0,0
10,7
0,0
0,3
1,0
0,0
2,0
0,0
3,3
0,0
1,1
4,15
0,0
0,0
0,1
0,0
1,2
0,0
0,2
2,0
0,0
0,2
4,3
0,0
5,0
2,3
0,0
0,1
0,1
0,0
2,2
12,12
0,0
0,1
0,0
0,0
0,0
5,12
0,0
0,0
0,0
1,1
0,0
40,64
0,0
0,0
0,0
0,0
0,0
1,0
0,1
0,0
0,0
1,4
1,4
2,4
0,0
0,0
0,0
3,2
1,0
0,0
1,2
0,1
0,0
1,0
0,3
1,0
0,0
0,0
2,0
0,3
0,0
2,7
2,2
1,2
0,0
2,1
0,0
0,0
0,0
0,0
1,0
0,0
0,0
2,1
0,0
15,120
2,0
8,6
3,1
0,2
0,0
0,0
0,0
0,0
1,0
2,0
0,0
8,19
1,2
0,1
0,1
1,0
0,0
0,0
0,0
0,0
0,0
0,0
2,1
0,0
0,0
0,0
0,1
0,0
0,1
0,0
0,0
0,2
0,0
1,0
0,1
1,1
0,1
0,0
0,1
1,0
10,4
28,25
2,1
0,0
0,0
0,0
0,0
15,22
0,0
37,59
32,48
0,1
0,0
0,0
0,0
0,0
0,0
0,0
2,3
0,0
0,0
1,3
4,0
1,0
0,1
0,0
7,10
0,0
0,0
1,2
0,0
2,1
0,3
0,0
47,75
0,0
0,0
0,0
0,0
1,0
0,2
1,1
0,0
0,0
0,0
0,0
0,0
4,2
0,0
2,2
0,0
0,1
0,0
0,0
7,12
4,8
0,0
0,0
0,1
1,0
1,0
0,1
0,0
3,7
0,0
2,1
0,0
0,0
0,0
4,2
0,0
0,0
0,0
0,0
1,0
0,0
120,156
0,0
0,0
0,0
0,2
0,0
0,0
5,15
0,0
0,0
0,0
1,1
1,1
2,5
1,1
0,0
1,0
0,0
0,0
2,1
0,0
1,0
0,2
0,2
10,14
0,3
0,0
0,0
0,0
1,1
0,1
3,5
0,0
6,9
1,3
3,0
0,0
3,2
0,0
1,1
2,5
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
2,1
1,1
2,2
16,11
1,0
0,0
0,0
0,0
0,0
0,7
0,0
0,0
3,0
5,8
10,27
0,1
0,0
0,0
0,0
0,3
0,0
0,0
0,0
0,0
4,5
0,0
0,0
0,1
0,0
0,0
0,0
1,4
0,2
2,0
0,2
0,0
1,1
0,2
1,0
0,0
1,1
1,18
1,1
1,0
0,0
0,1
3,2
25,29
1,1
1,3
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
0,1
0,0
14,17
1,2
0,3
2,25
1,1
0,3
3,3
3,3
0,0
0,0
8,7
42,87
0,0
0,0
3,5
0,0
1,7
0,1
1,6
0,0
0,0
3,1
3,3
0,0
0,0
0,1
0,0
1,1
4,1
1,1
3,0
0,1
0,0
0,0
7,4
0,0
0,0
44,66
12,6
0,0
0,1
5,9
2,1
35,44
0,0
1,1
3,3
1,2
0,1
1,2
0,0
0,0
0,0
5,15
0,0
0,0
0,0
0,1
0,0
0,0
0,1
0,0
0,0
0,0
1,1
0,2
3,11
1,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
8,4
1,3
1,1
2,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,1
0,0
1,1
1,2
4,7
22,44
0,1
0,0
0,1
1,1
0,0
9,8
0,1
0,0
0,0
0,0
0,0
0,0
0,0
3,0
37,85
0,0
12,9
0,0
5,0
0,0
2,1
0,0
0,0
5,29
7,12
3,6
2,0
3,4
5,1
0,0
0,0
0,0
1,1
2,1
1,3
3,9
2,6
7,25
1,1
6,7
0,0
0,1
29,53
4,2
0,0
4,6
1,0
0,0
2,1
0,1
0,0
1,0
0,0
1,0
0,0
1,3
0,0
1,2
0,0
0,0
0,4
3,1
9,5
0,0
0,0
0,0
0,0
0,0
0,1
1,0
0,0
0,3
2,2
2,0
0,1
0,6
0,0
0,0
0,0
1,2
0,3
14,10
1,2
0,0
0,0
1,2
0,0
0,1
3,1
1,1
3,1
1,0
0,1
0,0
7,1
0,1
0,1
0,0
5,9
0,0
0,0
0,0
5,5
0,0
0,0
0,0
0,0
1,2
0,0
2,0
0,0
1,1
0,1
0,1
0,0
0,0
0,0
6,3
1,2
1,0
0,0
0,2
0,0
2,3
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
4,3
3,25
0,0
0,2
0,0
0,0
1,5
0,0
1,4
0,0
0,1
0,2
0,0
0,0
1,1
0,0
3,2
5,7
0,0
0,0
0,0
1,1
0,0
1,2
0,0
1,0
0,0
0,0
4,4
4,3
0,1
0,0
0,2
66,95
0,0
0,1
2,2
0,0
0,1
0,5
0,0
1,4
0,0
0,1
0,0
0,0
0,0
0,1
1,1
0,2
0,0
42,43
3,3
1,1
0,0
0,0
0,1
0,0
0,0
0,2
0,0
0,1
0,1
1,2
0,0
4,9
1,1
0,0
0,0
0,0
0,2
0,1
3,4
0,0
0,0
0,1
0,1
0,0
1,2
0,1
1,1
2,0
0,0
0,1
0,0
2,1
1,2
0,0
0,1
1,0
18,73
0,1
0,0
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
1,0
0,1
0,1
0,1
9,48
0,2
10,1
0,0
0,0
1,2
1,2
0,0
2,0
0,0
1,2
0,1
0,0
1,0
0,0
4,2
1,0
0,3
0,0
1,0
0,0
4,5
0,0
0,1
1,3
2,4
1,1
3,1
2,1
0,1
0,0
2,2
0,0
4,3
0,0
0,0
1,0
0,0
0,0
16,23
0,0
1,2
1,0
0,0
5,7
0,0
2,3
1,2
0,0
1,1
0,0
0,0
3,4
0,0
0,0
1,0
0,1
0,0
3,9
0,0
0,0
0,0
0,0
0,3
5,15
0,0
4,7
2,1
1,0
7,2
0,0
0,0
0,0
0,0
1,1
0,0
0,1
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,1
0,1
1,2
2,1
0,0
0,0
13,11
0,0
0,0
0,5
0,0
0,0
1,1
0,0
2,0
16,20
0,1
3,1
0,1
4,5
7,8
0,0
0,0
0,1
2,1
0,0
0,0
24,10
2,3
0,0
6,6
2,8
6,22
0,0
1,3
0,0
0,0
0,0
0,0
29,20
1,1
0,0
0,1
10,10
1,4
0,1
1,0
13,13
0,0
10,10
12,26
0,0
10,31
18,31
0,0
36,91
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,1
0,0
0,0
0,0
0,0
2,1
0,3
0,0
13,8
0,0
0,1
1,0
0,0
0,0
0,1
4,7
1,2
0,0
11,1
0,2
0,0
0,2
2,2
2,0
0,0
0,0
0,0
0,0
0,0
2,3
2,2
1,1
0,0
0,0
0,0
1,2
0,0
17,12
0,1
0,0
0,0
1,0
0,0
0,1
0,0
0,1
0,0
0,1
0,1
0,0
1,0
0,6
0,1
3,0
0,0
26,31
8,4
1,1
0,0
15,78
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,1
1,1
0,0
0,0
0,0
0,0
0,0
20,21
0,0
0,1
1,1
0,0
0,0
0,0
6,12
0,0
0,0
0,0
0,0
0,0
0,0
3,1
0,1
0,0
1,0
0,4
1,3
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
5,3
1,0
9,12
2,0
0,0
0,1
2,0
0,0
1,0
2,0
2,2
0,0
9,7
0,0
0,1
0,0
0,0
0,0
0,0
0,0
2,9
0,0
0,0
3,4
1,1
0,0
2,1
3,5
1,0
0,0
0,0
0,0
2,0
7,6
0,0
1,2
7,12
0,0
0,0
3,6
1,0
0,0
0,0
0,1
0,0
0,0
10,14
0,0
1,1
0,0
15,15
0,0
0,0
0,3
16,22
0,0
0,0
15,32
0,0
2,3
1,0
0,0
3,5
9,10
0,4
0,0
0,0
0,0
2,3
3,4
11,9
33,29
1,2
1,1
0,2
0,0
4,4
0,3
0,0
1,1
1,3
0,0
0,0
0,1
0,1
0,0
0,0
0,0
1,1
0,0
0,2
2,3
0,1
2,1
6,11
0,0
2,0
0,0
12,16
0,0
8,5
4,6
0,0
17,8
0,0
3,4
9,10
1,2
2,0
0,1
0,0
1,1
0,0
0,0
4,1
0,0
0,0
0,2
0,0
1,0
0,0
0,9
4,0
0,0
0,0
1,1
3,2
0,0
0,0
10,7
1,0
2,0
10,12
0,0
4,3
0,0
0,0
1,0
0,0
0,0
0,0
1,1
0,0
0,0
0,1
0,0
0,0
0,0
0,1
1,1
33,45
1,0
1,1
0,2
0,0
0,0
2,0
0,0
0,1
0,0
0,3
0,0
0,0
0,3
0,0
0,0
0,0
0,5
7,8
0,0
0,0
0,3
0,1
0,0
1,3
0,0
0,0
0,0
0,1
0,0
0,0
1,0
0,0
1,0
0,0
7,13
0,1
3,3
0,2
0,0
4,8
0,0
0,0
2,2
0,0
6,5
2,2
2,0
0,0
1,1
0,0
2,5
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
18,38
0,0
0,0
0,0
0,0
12,14
2,0
0,0
0,0
0,0
0,3
0,0
4,3
0,0
0,2
0,0
0,0
0,1
37,274
0,1
0,1
0,0
1,0
2,6
1,0
3,2
2,3
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,1
0,0
0,0
1,0
0,0
2,7
16,16
0,0
1,1
1,2
1,1
1,0
0,2
0,0
0,0
0,0
0,0
3,5
0,0
2,11
0,0
0,0
0,1
0,0
0,0
1,4
2,1
0,0
0,0
0,0
9,27
0,0
0,0
0,0
0,0
1,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
2,2
0,0
0,0
0,1
0,0
0,0
0,1


==> Figures/SMM_Twitter/twitterdatamarch-numbers.csv <==
0,1
4,0
8,8
0,0
0,0
0,0
12,29
0,0
0,0
0,0
0,0
2,3
0,1
0,0
1,1
1,1
0,0
0,0
1,3
23,22
1,2
0,0
4,3
0,0
0,0
0,1
0,0
0,0
3,13
1,0
1,0
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,2
0,0
0,3
0,0
0,0
0,0
3,2
0,0
3,5
1,1
1,0
0,0
0,0
3,2
0,0
1,21
0,2
1,3
8,6
1,0
0,0
0,0
0,0
0,0
0,2
0,1
0,0
21,17
0,0
0,0
0,0
1,0
1,0
0,1
0,0
1,0
1,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
1,3
0,0
0,0
3,3
0,0
0,0
1,0
0,0
1,0
0,0
0,0
1,2
1,2
0,2
10,9
2,4
0,0
1,4
0,0
0,1
0,0
5,9
0,0
0,0
0,0
0,0
0,0
5,3
0,0
0,0
0,0
54,96
1,3
2,2
0,0
0,0
0,0
3,3
7,13
2,8
3,15
1,1
0,1
21,27
0,0
0,3
0,0
1,5
0,0
0,1
0,0
0,0
0,0
0,1
1,0
0,6
0,1
0,0
2,2
2,2
1,1
0,0
0,0
0,1
1,0
0,0
0,0
8,3
1,3
0,1
0,0
0,0
0,0
6,7
0,1
0,0
2,3
1,2
1,0
2,4
0,1
0,0
12,14
16,5
0,0
0,0
0,0
0,0
0,0
1,0
0,0
58,5
0,0
0,0
0,0
0,0
0,1
0,2
5,4
1,0
3,26
1,0
1,2
2,8
23,49
13,15
0,0
0,0
0,0
18,10
7,10
0,0
0,1
3,2
1,4
3,1
1,1
0,0
0,0
0,0
0,0
1,0
3,0
0,0
0,0
1,3
0,0
0,1
0,1
0,0
0,0
0,1
0,0
0,0
0,0
1,1
5,3
0,0
0,0
1,0
0,0
0,1
0,1
0,3
0,0
9,0
0,0
3,4
0,0
0,0
0,0
0,0
0,0
0,0
0,0
15,26
0,0
0,0
0,1
1,0
0,2
0,0
2,1
1,1
0,1
1,2
0,0
0,2
0,0
0,3
0,0
0,0
0,0
1,1
0,1
3,2
12,13
0,0
1,2
0,0
11,17
1,2
1,0
1,1
0,0
0,0
0,0
0,0
1,0
0,0
0,0
2,1
2,1
0,1
0,0
1,7
0,0
1,1
0,0
0,1
0,0
0,0
0,1
1,0
0,0
2,3
0,0
0,0
0,0
1,5
0,0
2,7
0,0
1,0
1,4
1,1
0,0
1,2
0,0
0,0
0,1
1,0
0,0
5,13
0,0
1,0
0,1
2,3
0,0
43,69
0,0
0,0
1,8
2,3
0,0
0,0
0,1
0,0
5,0
1,0
0,1
0,0
0,0
0,0
0,0
0,0
0,1
0,0
1,0
0,1
21,23
6,5
1,6
0,0
0,3
1,2
0,1
0,1
2,6
3,7
2,1
0,0
0,0
3,15
3,5
0,0
2,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
3,3
0,0
1,0
0,0
0,0
0,0
0,1
0,0
0,0
5,1
0,1
0,0
2,0
1,0
1,1
0,0
0,0
0,0
1,0
1,4
0,2
0,0
12,5
0,1
0,0
0,0
0,0
0,1
0,0
0,1
1,0
0,0
2,1
0,0
0,0
3,1
2,0
1,1
1,2
0,0
1,0
0,0
1,1
0,0
0,0
0,0
0,0
1,0
0,0
0,0
1,0
6,16
2,6
3,0
8,0
0,0
0,0
2,2
2,1
0,1
0,0
0,1
2,0
0,0
0,0
0,1
0,0
0,0
3,5
0,0
6,12
0,0
1,7
0,0
0,1
2,3
2,0
1,0
0,0
2,0
0,0
0,0
0,1
0,0
0,0
2,7
0,0
0,1
0,0
0,0
7,11
33,99
2,2
4,2
0,0
0,1
0,7
0,4
1,0
4,5
0,0
3,23
0,0
0,0
4,1
0,1
87,343
0,0
2,2
0,0
1,3
0,0
8,6
1,1
0,0
20,27
0,0
0,2
0,4
0,0
2,2
0,0
0,1
11,3
0,0
0,1
0,0
6,1
0,0
0,0
4,1
0,2
0,0
0,0
0,0
2,3
8,5
0,0
2,1
3,1
0,0
3,1
0,0
0,0
1,1
0,0
0,1
0,3
8,3
0,0
1,3
0,0
0,0
3,2
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
16,23
0,0
0,0
0,0
0,0
0,4
1,1
0,0
0,1
0,0
0,1
0,0
1,0
0,1
0,0
1,0
27,27
0,0
0,1
0,0
8,8
0,7
0,0
0,1
7,13
0,13
0,0
1,0
0,0
0,2
0,2
22,94
0,1
13,48
0,0
13,25
1,0
5,1
0,0
0,0
0,0
0,1
0,0
2,9
0,0
0,1
0,0
0,0
0,0
0,3
0,1
1,2
0,0
4,16
0,0
60,115
1,2
4,5
1,2
0,0
0,3
0,0
0,1
0,0
0,1
0,0
0,0
0,0
14,13
0,0
0,1
1,1
0,0
0,0
11,3
0,0
0,0
0,0
1,1
0,0
0,4
3,6
1,0
0,1
2,0
1,3
0,0
1,0
0,2
0,0
3,3
5,12
8,2
1,2
0,0
0,0
0,0
2,0
5,8
0,0
1,0
1,0
2,2
0,0
0,0
0,0
2,2
21,60
4,3
0,0
0,1
2,0
0,0
1,0
0,0
0,1
2,6
1,0
0,0
0,2
0,1
0,1
2,0
0,1
16,9
1,2
0,0
0,0
0,0
0,1
0,0
7,8
3,6
0,2
31,31
0,0
1,0
0,0
0,0
0,0
0,0
2,0
0,0
0,0
3,7
0,0
0,0
0,0
1,0
2,0
5,11
3,1
0,0
5,8
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
9,4
2,1
0,0
3,2
0,0
2,2
0,0
0,2
0,0
0,0
0,3
0,1
17,29
1,0
0,0
2,2
0,0
13,7
0,0
23,18
0,0
2,1
0,0
0,0
0,0
0,3
9,14
0,0
0,0
2,2
19,12
0,0
3,6
1,0
0,0
0,0
15,32
0,0
0,0
1,1
2,5
0,0
0,4
2,6
3,3
4,3
0,0
0,0
0,0
4,2
1,1
78,129
0,2
0,0
0,0
4,0
0,0
0,1
0,0
0,0
7,6
0,0
1,5
0,0
7,3
0,1
0,0
9,10
0,2
0,0
0,0
1,0
0,0
8,8
6,4
0,0
0,0
0,0
0,0
0,0
0,3
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
7,7
1,6
20,9
0,0
0,2
0,0
1,0
1,1
25,36
0,1
0,0
0,0
1,0
0,0
0,0
0,6
0,0
0,0
0,0
8,17
7,3
0,1
9,2
0,0
0,0
7,2
0,1
5,9
0,1
0,1
1,1
0,1
0,0
7,5
0,0
0,0
1,4
16,6
39,43
0,0
13,7
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
1,1
0,0
3,12
1,5
0,1
0,1
0,0
0,0
0,2
0,0
2,2
0,1
0,0
0,0
1,2
0,2
0,0
0,0
1,0
0,1
1,2
0,0
0,0
0,0
1,3
1,0
0,1
0,3
0,0
0,0
0,5
0,1
1,5
0,5
10,19
2,0
0,0
0,0
2,5
0,0
17,52
0,0
0,0
0,0
1,0
27,61
0,2
0,0
2,0
0,0
0,2
1,4
0,1
2,0
0,0
0,0
0,0
0,0
0,0
2,1
0,0
0,0
0,0
0,0
7,1
1,1
0,1
0,2
0,2
0,1
1,1
0,1
0,0
2,0
1,5
1,2
1,2
1,3
1,4
2,4
0,1
0,2
0,0
0,0
2,3
21,33
0,1
18,25
0,0
2,1
0,0
0,2
1,2
1,0
0,0
0,0
0,1
0,0
0,1
1,0
1,0
0,0
3,2
2,2
0,0
7,4
5,2
0,0
0,0
26,52
0,0
2,0
2,1
0,2
32,24
0,4
0,0
10,29
0,0
0,0
0,0
0,0
1,1
0,0
0,0
3,3
1,1
3,5
5,4
3,6
0,0
1,1
0,0
2,10
1,3
0,1
0,0
0,0
1,0
0,0
1,1
0,0
0,0
0,0
1,2
0,0
0,0
14,5
0,0
0,0
0,0
0,1
0,0
1,0
3,4
0,1
1,0
19,24
0,1
0,0
0,0
0,0
0,0
5,14
0,3
0,0
0,0
0,0
0,0
1,2
0,4
0,0
1,0
0,0
0,1
1,0
0,1
1,3
0,1
0,0
0,1
3,1
0,0
0,0
4,7
1,1
1,0
9,13
0,0
0,1
0,1
0,0
24,44
1,0
0,0
0,6
1,0
0,2
9,7
1,2
0,0
0,0
0,0
0,1
2,4
0,1
0,1
0,2
0,0
2,1
0,1
3,3
1,1
0,1
1,1
0,0
2,1
1,3
3,6
2,2
0,1
7,4
0,1
0,0
0,0
0,0
0,1
0,1
1,1
0,0
1,3
0,0
0,0
1,0
3,0
2,1
0,0
2,1
0,1
0,0
0,0
2,0
0,0
1,1
0,0
0,0
0,1
0,0
0,0
0,0
0,0
1,0
3,21
0,1
1,0
0,3
0,0
1,14
8,15
2,4
2,4
0,0
0,0
5,5
1,0
1,0
0,0
0,0
3,0
38,55
0,0
0,0
0,0
0,0
0,0
0,0
4,1
1,0
1,0
0,1
1,3
0,0
2,0
0,0
0,1
0,0
0,0
1,1
8,5
13,31
0,0
0,5
0,0
0,0
0,0
0,0
0,0
11,12
0,0
13,21
0,0
0,0
0,0
1,3
22,48
0,0
5,7
0,0
0,0
0,0
14,5
1,5
0,34
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,1
1,0
0,0
15,19
0,0
0,0
0,0
0,2
0,1
0,2
3,1
0,0
0,0
2,26
0,0
0,0
0,2
0,0
0,3
0,0
0,0
0,0
1,8
3,3
1,2
0,1
0,0
0,0
0,0
0,0
4,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
3,1
3,3
0,0
2,2
2,3
2,3
0,0
1,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
4,9
13,18
1,1
7,22
0,3
1,1
2,1
0,1
0,0
0,0
0,0
0,1
0,0
3,2
0,0
2,1
0,1
0,0
0,0
0,0
1,0
0,0
1,3
0,2
6,12
1,1
2,4
0,0
0,0
0,0
0,0
3,4
0,0
3,5
0,0
3,7
17,33
0,1
2,2
0,0
10,11
0,0
0,1
0,0
0,0
0,1
0,0
0,0
0,0
1,0
0,0
0,0
0,0
1,2
0,0
0,0
10,7
4,0
0,3
0,0
1,1
0,0
0,1
0,0
0,0
1,2
0,0
0,0
0,0
0,1
0,0
0,0
0,0
16,28
0,11
3,1
5,6
1,4
2,13
1,2
0,0
1,0
0,0
0,0
5,4
0,0
0,0
1,0
15,4
0,0
2,1
0,0
1,1
0,0
1,1
1,1
26,31
1,2
0,0
0,0
0,0
0,0
2,2
1,3
0,3
0,0
0,0
0,0
3,3
0,2
1,3
0,1
0,0
0,7
1,1
0,0
0,1
0,0
15,24
0,0
5,7
1,3
3,9
3,103
2,2
0,0
0,2
0,0
0,0
0,0
1,2
10,4
0,0
0,0
0,0
1,0
0,1
0,1
0,0
1,0
0,1
0,3
0,1
10,22
3,0
1,0
3,4
1,9
0,0
4,11
0,0
14,21
1,0
1,3
0,0
2,10
0,0
0,7
1,1
3,3
0,0
2,1
4,2
1,3
0,0
3,17
0,2
1,1
0,1
1,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,2
0,5
0,0
1,2
0,8
0,0
0,1
0,0
0,0
0,0
17,27
0,0
0,0
0,0
1,3
0,0
1,2
0,0
0,0
0,0
0,1
0,0
2,2
0,1
0,0
0,0
0,0
1,1
5,7
0,0
0,1
229,331
0,0
0,1
1,0
0,0
0,0
0,0
5,3
0,0
0,0
0,1
0,0
7,11
0,1
0,0
0,0
2,5
0,0
0,0
1,0
0,0
0,0
0,0
0,1
1,1
2,1
0,2
0,0
1,2
9,6
1,0
3,2
1,1
0,0
1,0
81,133
0,2
2,4
0,0
0,0
2,0
0,8
0,2
2,0
0,0
0,0
0,1
0,0
0,0
0,4
2,0
0,0
1,0
1,4
0,2
0,1
0,1
0,7
0,0
0,2
0,0
5,3
0,0
0,0
3,7
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
3,1
0,0
1,0
6,8
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,3
0,0
0,0
0,0
0,1
3,3
1,4
0,0
0,0
0,0
0,0
0,0
0,0
0,0
16,17
2,4
0,0
1,1
1,1
20,36
9,14
24,33
0,0
0,1
2,1
1,0
0,0
3,2
0,0
2,4
13,18
0,0
5,11
6,3
1,2
1,2
3,8
0,0
2,0
2,29
0,0
0,0
0,0
1,1
0,2
0,0
0,0
2,1
0,0
0,1
0,0
5,2
5,6
2,3
0,0
3,1
0,0
0,0
0,5
2,0
0,0
6,10
5,6
0,0
3,5
1,0
0,1
9,5
16,10
1,1
4,1
0,0
0,0
1,1
0,0
0,2
0,1
1,0
0,0
0,0
0,0
0,0
0,0
0,4
2,1
4,8
1,0
0,2
0,0
0,0
0,0
3,3
0,0
2,1
0,1
0,0
0,0
0,0
1,0
0,0
0,1
0,0
0,0
6,8
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
18,8
0,0
0,0
0,0
0,0
0,0
3,5
0,0
0,2
0,0
0,0
0,1
0,0
8,20
1,8
0,2
0,0
4,2
0,0
0,0
0,1
0,0
0,0
0,0
6,4
9,7
0,0
1,1
0,0
0,0
0,2
0,0
4,1
0,1
0,0
0,0
0,1
0,0
0,1
6,15
0,0
2,0
0,0
0,0
0,0
0,0
0,4
0,0
0,0
1,4
0,0
2,2
0,0
0,0
0,0
1,2
3,4
1,0
0,1
0,0
40,27
0,0
0,0
0,1
0,0
0,0
0,1
0,1
3,5
22,7
0,0
16,16
3,2
10,5
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,2
0,3
0,0
0,0
0,0
2,4
0,1
0,1
0,0
0,0
1,0
9,15
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,1
0,0
0,0
2,1
0,0
0,0
0,0
3,3
0,0
0,1
0,0
1,1
0,0
1,0
0,0
0,0
15,6
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
1,1
1,0
1,1
0,0
0,0
0,0
0,0
0,0
6,33
5,2
0,0
0,0
0,1
59,61
1,2
2,1
0,0
12,20
0,1
0,0
1,2
3,16
0,0
0,0
0,0
1,2
0,0
0,0
0,2
0,0
0,0
4,9
0,0
0,0
1,4
0,0
0,0
0,0
0,0
0,0
4,6
0,0
0,0
0,0
0,0
13,48
0,0
0,0
0,0
0,0
1,0
0,0
0,0
1,1
1,0
0,1
0,0
20,18
0,0
1,3
2,5
1,2
4,8
2,1
0,0
0,0
0,3
1,1
5,3
0,0
0,0
0,1
0,2
0,0
1,0
2,8
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,0
2,3
0,0
0,0
1,0
2,6
0,0
0,1
1,1
0,1
1,0
0,0
0,3
0,0
0,0
1,0
0,0
0,0
1,0
0,0
0,1
0,2
0,0
0,0
0,0
4,7
1,0
1,1
2,7
0,0
0,0
2,1
0,0
26,49
7,38
47,52
0,0
0,0
0,9
0,0
1,0
0,2
4150,6596
0,0
0,0
18,20
0,0
2,0
0,0
1,1
0,0
0,0
1,1
0,1
3,6
0,2
0,0
0,0
0,0
18,79
0,0
0,0
0,0
0,0
4,3
0,0
0,0
1,0
4,4
0,3
0,3
2,1
0,0
10,7
0,0
0,0
0,0
0,0
0,0
1,1
1,4
5,2
0,0
0,0
5,11
0,0
2,0
0,0
0,1
0,0
4,12
1,0
0,0
0,0
0,4
16,85
0,0
7,8
4,0
0,0
3,7
0,0
645,978
1,0
0,0
0,0
1,1
8,49
0,0
0,0
0,0
5,11
0,0
0,3
2,5
0,0
0,0
0,0
0,1
0,0
0,0
1,3
0,0
0,0
0,1
0,1
11,26
10,30
3,4
9,10
3,3
0,0
0,0
2,3
0,0
1,3
25,27
0,0
0,0
4,11
3,1
0,0
15,76
0,0
1,6
1,0
0,0
1,0
0,0
0,0
1,0
9,14
0,1
0,0
1,2
0,1
4,7
2,2
1,0
17,9
0,1
1,2
0,0
7,10
0,0
0,0
0,0
1,1
2,1
3,1
0,0
0,0
1,0
0,0
0,0
12,12
0,1
0,0
0,0
0,2
0,0
4,14
1,0
3,2
9,8
2,3
0,0
0,0
1,4
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
1,3
0,1
0,0
41,39
0,0
4,5
1,2
9,10
0,0
0,0
0,0
1,1
2,0
4,8
2,4
0,0
0,0
0,0
0,0
0,0
0,0
5,3
0,0
1,0
1,0
0,0
3,3
0,0
1,3
0,1
0,0
0,1
0,0
0,0
0,1
0,0
2,1
3,7
12,6
1,1
0,0
0,0
4,6
0,0
0,1
0,0
0,0
1,0
0,0
1,1
0,0
1,0
0,0
1,0
0,0
2,3
1,0
0,0
0,0
0,0
0,0
0,0
0,0
3,3
0,0
0,1
1,0
0,0
3,5
2,2
0,0
0,0
2,5
0,2
9,9
0,0
0,0
1,1
2,2
2,10
0,0
0,1
0,0
0,0
1,1
0,0
0,0
2,0
0,1
0,1
5,1
0,2
0,0
4,13
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
1,4
0,0
0,1
0,0
0,1
0,0
1,0
0,0
0,4
1,1
0,0
0,0
0,0
7,2
0,0
0,0
0,1
0,1
0,0
11,50
5,5
0,0
1,1
0,0
0,0
0,0
0,1
3,2
0,0
0,0
1,2
4,3
0,0
0,0
0,0
0,0
0,0
6,4
0,1
1,2
1,0
2,1
0,0
1,0
0,0
0,0
0,0
0,0
1,0
2,1
0,4
0,0
1,3
0,0
4,0
0,0
5,4
0,0
1,0
0,0
9,14
0,0
1,0
2,9
0,1
0,0
0,1
2,2
1,1
1,0
0,2
0,0
2,1
0,0
0,0
2,3
0,0
0,0
0,0
0,0
6,4
6,4
2,2
0,0
0,2
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
3,1
1,0
0,0
0,2
0,0
16,8
0,0
0,0
0,0
0,0
0,0
1,2
2,0
0,0
0,0
0,0
0,0
0,1
3,40
0,0
0,0
1,1
1,7
44,63
4,16
0,0
3,2
0,0
0,0
0,0
7,8
0,0
0,0
2,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
4,5
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
1,1
2,1
0,1
0,1
3,6
0,0
0,0
0,0
2,0
0,0
0,0
1,0
1,0
0,0
0,0
2,3
3,3
0,0
0,2
0,0
0,0
0,0
0,0
75,117
2,1
0,0
1,1
0,1
0,1
0,0
0,0
1,0
0,0
3,1
0,0
0,0
0,0
0,0
0,0
1,3
0,0
2,0
1,0
0,2
0,8
0,1
0,0
0,2
0,0
0,1
2,2
0,0
0,0
0,0
234,311
8,43
0,0
1,1
0,0
0,0
0,0
9,9
5,4
1,0
0,0
1,0
1,4
1,3
0,1
8,5
7,6
0,0
0,0
0,0
0,0
0,8
0,0
2,0
0,0
0,0
1,4
6,13
0,1
0,0
1,4
0,0
0,0
0,0
0,1
0,0
0,0
3,4
1,1
1,1
0,0
0,0
0,0
1,1
0,0
0,1
0,0
0,0
0,0
0,10
0,0
0,0
12,14
0,1
0,3
0,1
0,1
0,0
0,0
0,0
2,2
0,0
0,0
0,0
0,0
1,0
34,32
0,0
0,2
0,0
2,3
0,0
0,0
3,0
0,0
0,0
0,0
0,0
0,0
0,0
2,3
0,0
0,0
0,1
0,0
0,3
0,0
6,1
0,0
0,0
0,3
0,0
0,0
1,0
0,0
12,13
0,1
0,0
1,1
0,0
0,0
2,0
1,2
0,0
0,0
0,0
1,0
0,1
2,2
0,0
0,0
1,1
0,0
1,6
0,0
0,0
0,0
1,0
0,1
1,0
0,5
16,7
4,3
0,0
0,1
5,10
0,0
0,1
0,0
2,3
0,0
12,19
0,0
0,1
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
14,21
8,13
0,0
1,0
1,1
0,0
0,0
0,0
2,3
1,0
0,0
0,0
1,0
2,0
0,0
1,2
0,0
0,0
0,0
3,19
0,0
0,0
0,0
1,6
0,0
0,0
0,1
1,0
0,0
2,3
4,6
0,0
0,0
2,3
2,10
2,2
0,0
0,0
2,1
0,1
1,0
0,0
0,0
0,1
1,1
0,1
3,4
0,0
4,5
2,6
5,4
0,0
6,7
9,13
0,0
78,170
1,2
0,1
0,0
0,0
0,0
14,5
1,0
2,1
0,1
1,2
1,0
0,2
0,0
0,2
0,0
16,29
1,0
0,0
0,2
0,10
0,2
0,0
2,2
0,4
1,0
1,2
4,4
0,0
0,0
0,0
0,0
2,3
0,2
0,1
1,1
9,8
0,0
1,1
6,5
0,1
0,0
1,4
3,1
8,43
0,1
0,1
3,0
2,7
0,2
0,1
0,0
0,0
0,0
1,1
0,0
1,1
0,2
0,0
1,0
0,0
0,0
0,0
2,1
1,2
0,2
0,0
0,0
0,0
1,0
0,0
2,6
2,0
1,0
0,0
0,1
0,0
7,23
1,1
0,0
1,0
0,0
12,13
0,0
0,0
0,0
0,0
0,0
0,1
1,5
4,0
0,1
0,0
2,1
0,0
1,1
0,0
0,0
3,0
3,3
0,0
4,3
0,0
1,2
22,21
0,3
0,0
0,0
0,0
6,16
1,2
0,1
0,1
0,3
1,1
0,1
0,1
0,0
1,1
0,0
0,1
0,0
5,24
1,5
0,0
0,0
0,0
0,1
0,0
0,0
1,7
1,1
0,0
0,0
0,0
1,1
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,0
5,4
1,0
0,1
15,33
0,0
2,4
1,2
0,1
0,0
6,9
1,1
0,0
217,242
1,0
0,1
3,5
74,115
0,1
1,1
0,0
0,0
1,2
0,4
0,0
12,11
0,0
1,1
0,0
2,4
0,1
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
4,1
2,3
0,0
0,2
0,0
0,0
0,0
1,3
1,1
9,32
3,2
0,0
12,30
4,3
1,5
0,0
0,0
0,1
2,0
0,0
1,2
0,0
0,0
2,0
0,0
0,0
0,0
1,2
0,0
0,0
0,0
1,0
0,0
5,3
0,0
8,8
0,4
0,2
1,1
0,1
0,0
0,0
3,10
6,6
0,0
0,0
2,3
0,0
8,10
0,0
0,0
0,0
7,5
0,0
0,1
0,0
0,0
0,1
0,0
0,0
34,23
0,0
0,0
1,2
1,1
3,3
12,9
4,8
1,2
1,0
0,1
0,0
0,0
1,0
0,0
0,1
0,0
3,6
4,3
0,0
6,13
0,0
1,2
0,0
0,2
0,0
0,0
5,26
1,0
0,0
0,0
0,0
0,1
2,1
0,0
0,0
0,0
1,1
0,1
1,1
0,0
2,3
4,7
4,7
0,1
0,0
0,0
0,0
0,0
1,1
0,1
0,3
0,0
2,6
1,5
1,2
1,1
0,0
0,0
0,0
0,0
0,0
3,2
1,0
0,0
0,0
0,0
4,1
1,4
0,2
0,0
0,0
1,6
1,2
0,0
1,1
5,16
0,1
0,0
0,2
0,0
1,1
1,1
2,5
0,0
0,0
0,1
0,0
3,3
0,0
0,0
0,0
0,0
0,0
0,0
0,2
1,1
12,9
22,24
0,1
0,0
0,0
3,4
0,0
0,0
7,7
11,14
0,1
4,4
0,0
0,1
0,0
0,1
0,0
2,0
0,1
0,1
0,0
0,0
0,0
1,0
5,4
0,0
0,0
0,0
2,0
3,2
0,0
8,6
5,3
0,0
0,0
0,2
1,8
0,0
0,0
0,0
0,0
2,0
0,0
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
1,1
0,0
0,0
0,0
3,12
0,2
2,0
0,0
0,1
0,0
0,0
0,1
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
5,3
1,1
10,88
0,0
4,6
0,0
4,2
0,0
0,0
0,0
0,0
2,0
0,0
3,0
0,0
1,0
17,21
2,0
0,0
0,0
0,0
1,0
6,15
0,0
0,0
1,0
0,0
0,0
0,0
8,14
0,1
4,3
0,0
1,0
0,0
0,0
2,5
1,0
0,0
1,0
1,3
3,18
0,0
1,1
1,1
1,1
1,3
0,2
2,4
0,0
0,0
1,2
0,0
0,0
0,2
6,9
0,0
0,3
1,2
1,1
0,1
0,1
0,3
0,0
1,4
0,0
1,1
0,0
0,0
1,1
0,0
0,0
1,4
0,0
0,0
4,3
3,4
7,9
0,0
0,0
1,2
0,1
8,4
0,0
0,1
0,0
0,3
0,3
3,1
0,1
0,0
0,0
1,2
0,0
0,0
0,0
0,1
0,3
1,1
0,0
0,1
1,0
0,0
2,0
0,1
0,1
0,0
0,0
0,0
1,2
1,0
19,34
2,3
0,0
0,1
0,1
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
3,3
0,0
0,0
10,12
0,0
0,1
3,3
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,7
0,0
0,1
2,3
0,0
0,2
2,2
1,0
2,3
5,4
6,4
3,6
1,0
0,0
0,0
0,0
3,35
0,0
0,0
2,5
1,2
0,0
0,0
0,0
1,2
0,2
0,0
0,0
0,0
0,3
1,1
19,24
0,0
1,0
3,3
0,0
0,0
0,1
0,0
1,9
0,0
5,4
0,0
0,3
5,4
30,43
0,0
0,0
0,1
0,0
1,0
0,0
0,0
0,0
0,0
2,0
0,0
0,1
0,1
0,0
0,0
0,0
0,1
1,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
2,3
1,0
0,0
0,4
7,17
0,0
2,2
0,0
0,0
0,0
2,3
0,1
0,0
0,0
2,0
0,0
0,0
0,0
2,0
0,0
0,0
2,4
0,0
0,0
0,1
8,13
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
16,71
0,0
0,0
4,7
0,0
0,0
2,2
0,0
3,5
0,3
0,0
0,0
1,0
0,0
0,5
0,0
0,0
6,9
0,0
1,2
0,0
0,0
1,1
2,0
0,0
1,0
0,0
1,2
0,0
0,0
0,0
0,0
3,3
0,0
0,0
0,1
0,0
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,0
18,22
1,4
0,0
0,0
0,0
0,1
3,0
0,0
0,1
5,19
0,0
4,3
0,0
0,0
0,0
0,2
3,7
0,0
1,0
0,1
1,0
0,0
0,0
0,1
0,1
0,0
3,2
0,1
1,2
0,0
1,1
0,0
0,0
3,1
0,0
0,0
0,0
0,0
1,3
0,0
0,0
0,0
0,0
0,0
0,0
1,1
1,0
0,0
3,1
0,3
0,0
0,0
0,0
22,49
0,0
1,0
6,1
2,7
1,0
0,1
0,1
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
66,84
0,1
0,0
0,0
1,0
2,1
0,0
0,0
9,9
0,3
0,0
2,3
0,2
3,1
0,1
0,0
0,0
0,0
1,1
0,3
0,0
0,0
0,0
0,4
7,10
1,6
0,0
0,0
2,1
0,1
0,0
0,1
0,0
0,0
1,1
1,1
0,0
0,0
0,0
0,0
0,0
10,8
0,0
2,3
2,1
1,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
1,2
0,0
0,0
0,1
1,0
0,1
0,0
0,0
0,0
2,0
1,0
0,0
0,0
0,0
4,8
0,0
0,1
4,3
0,1
0,0
1,0
0,1
0,0
17,45
0,0
0,0
18,31
0,0
0,0
0,0
1,1
0,0
0,0
2,4
4,4
0,0
1,0
1,0
0,0
1,2
0,0
1,1
8,10
0,0
0,0
0,0
0,0
0,0
0,0
1,5
2,0
1,6
0,0
0,0
0,0
0,1
0,0
0,0
3,2
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
1,5
4,6
0,0
0,0
0,0
1,0
0,0
1,1
0,0
0,0
0,0
2,2
3,0
2,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,0
0,0
0,0
0,0
0,0
2,0
0,0
1,1
0,2
0,0
0,0
0,0
0,0
0,0
2,1
0,2
0,1
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,1
1,3
0,0
0,0
6,12
1,0
1,0
0,0
0,0
0,0
4,3
0,1
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,1
0,0
0,0
0,0
0,1
0,0
0,0
3,4
0,0
0,0
6,6
0,0
4,4
0,1
0,0
1,0
5,7
0,0
0,1
0,0
2,1
1,0
0,0
5,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,3
0,3
0,0
0,0
2,6
0,0
5,8
0,0
0,0
3,1
0,1
0,0
0,0
2,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
15,14
2,0
0,0
0,1
2,3
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
11,26
0,0
0,0
2,9
1,3
0,1
0,1
4,1
2,8
0,0
0,1
0,0
0,0
0,0
3,0
0,0
0,0
2,2
0,0
0,4
0,1
0,1
0,0
1,3
0,0
10,41
0,0
6,18
2,0
0,0
0,1
0,2
1,0
0,1
0,0
1,3
0,2
0,2
0,0
0,0
20,21
14,24
8,5
0,0
0,0
0,0
129,594
0,0
1,2
0,0
4,33
0,0
1,6
1,0
0,0
0,0
0,0
2,2
1,0
0,0
0,0
0,0
4,28
0,0
0,0
0,2
0,0
0,7
2,5
28,34
3,1
0,0
4,7
4,0
0,0
0,0
15,76
2,0
0,0
0,0
3,1
1,0
0,0
0,0
0,0
1,8
0,0
1,0
0,0
1,2
0,0
0,0
0,0
9,24
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
1,0
0,0
0,0
1,5
0,1
2,9
0,0
0,0
0,0
0,0
1,2
0,1
0,0
0,2
0,1
0,0
0,0
0,0
0,1
0,0
1,0
0,0
0,0
0,2
17,25
0,1
0,0
0,0
0,0
0,0
1,2
0,2
13,39
18,16
0,0
0,0
0,0
73,81
1,6
0,0
0,0
0,1
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,0
0,1
0,1
3,3
4,0
0,0
1,3
0,1
0,0
1,1
1,0
3,3
6,3
0,0
2,37
0,0
0,0
0,0
0,0
0,0
1,2
0,1
0,0
0,7
1,0
0,0
0,0
8,2
0,0
15,71
7,13
0,0
1,0
0,2
0,0
0,0
1,2
6,4
1,8
0,0
0,1
1,2
0,0
0,0
0,0
1,3
16,40
8,12
1,2
0,1
1,0
10,9
13,4
0,1
0,2
1,1
0,0
1,1
0,0
0,1
0,0
0,0
2,2
0,0
0,0
0,1
0,0
0,1
0,0
0,0
0,0
0,0
0,1
1,0
5,10
0,0
0,0
0,0
0,0
1,0
0,0
7,6
0,1
0,0
2,1
0,0
0,0
3,8
0,1
0,1
0,1
0,1
3,7
1,1
0,0
1,1
0,0
4,8
0,0
1,2
0,1
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
3,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,1
0,0
0,1
0,0
3,4
1,5
0,0
3,1
0,0
0,0
0,0
7,7
1,1
0,0
0,0
0,1
0,0
0,0
1,1
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
1,0
0,0
0,0
2,6
6,10
0,1
0,0
0,0
0,0
1,1
0,0
5,8
0,0
0,0
0,1
0,0
0,3
3,8
0,0
3,2
1,0
0,0
2,2
1,0
0,0
4,1
0,0
2,7
3,5
2,3
1,0
40,46
0,5
0,0
0,0
0,0
0,0
0,0
1,4
1,0
3,4
0,0
0,1
2,5
0,0
0,0
0,0
0,0
0,0
0,0
9,16
0,0
0,0
1,0
0,0
1,0
0,0
5,7
0,0
0,0
2,7
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,25
0,0
0,0
1,0
0,2
1,3
4,2
13,12
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,3
15,35
0,1
0,0
0,1
0,1
5,11
6,40
7,10
0,0
8,7
1,0
0,0
8,16
2,0
0,0
0,0
0,0
2,0
0,0
0,0
7,3
14,7
0,0
0,1
0,0
6,12
0,1
0,0
0,0
0,0
0,0
1,0
0,0
1,0
1,2
1,1
0,0
0,0
0,0
0,0
0,0
2,2
0,2
0,0
0,0
0,0
0,1
2,1
4,2
0,0
8,18
0,0
0,0
2,5
0,0
3,2
0,0
0,0
0,0
0,0
0,0
2,4
6,2
1,6
0,0
2,6
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,3
0,0
0,0
0,1
0,0
0,0
0,0
3,6
0,0
0,0
0,1
8,9
0,0
0,0
0,0
1,0
0,0
1,0
0,0
0,0
1,0
1,1
0,0
0,0
0,0
2,0
0,0
0,0
0,0
0,1
0,0
0,0
44,138
0,0
0,1
2,1
0,0
0,0
1,0
3,4
0,0
0,0
0,3
1,0
0,0
10,8
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,1
0,0
0,1
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
1,0
6,8
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
15,16
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,3
0,0
0,0
0,0
0,0
2,5
0,0
0,0
2,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
3,0
2,6
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,1
0,0
2,2
18,27
0,1
0,0
0,0
2,2
0,0
0,0
0,0
0,0
0,0
0,0
45,64
1,0
0,0
0,0
1,0
0,0
0,0
0,1
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
4,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
28,23
0,0
0,0
1,0
0,1
6,14
0,0
0,0
0,0
15,9
0,0
0,0
0,0
0,0
0,2
1,3
1,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
1,1
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,4
0,0
26,385
0,0
0,0
0,0
5,18
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
2,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
4,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,0
1,1
0,0
0,0
0,0
0,1
0,0
0,0
4,3
0,2
8,6
22,31
2,3
1,0
0,0
0,0
2,1
0,0
3,3
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
1,0
0,3
1,0
0,0
1,1
0,0
0,0
0,1
0,1
0,0
0,0
0,2
0,0
2,2
0,0
0,0
41,67
1,1
0,1
0,0
0,0
0,0
0,0
2,1
0,0
0,3
19,25
0,0
0,3
0,0
0,0
0,0
49,69
1,0
0,0
2,2
0,0
1,0
0,0
1,1
0,0
0,5
1,0
2,3
0,0
0,3
0,0
0,0
8,2
0,0
0,0
1,1
0,0
4,0
1,0
0,0
0,0
0,2
0,0
2,1
2,1
0,0
0,0
0,1
0,0
1,1
0,2
0,0
1,43
0,0
0,0
0,0
0,0
0,0
0,0
39,14
10,22
0,0
0,0
0,0
0,0
0,0
0,0
3,4
0,0
0,0
52,153
0,0
0,3
3,6
0,0
1,1
3,19
0,0
0,0
0,2
0,0
0,0
1,6
0,1
0,0
1,9
0,0
0,0
0,1
0,0
7,15
0,0
0,0
0,0
0,1
2,4
3,1
1,2
0,0
0,0
11,15
2,0
0,3
2,17
0,0
0,0
0,1
0,0
0,0
0,1
0,0
0,3
0,1
0,1
0,1
7,31
0,0
0,0
2,1
0,0
0,0
0,1
1,1
0,0
3,2
2,1
0,0
0,0
0,0
0,0
0,1
0,1
0,0
0,0
0,0
0,0
0,0
0,2
1,2
4,6
1,5
1,1
0,0
0,5
15,6
0,0
12,16
1,1
1,1
0,1
8,10
11,45
1,0
3,8
0,0
0,0
1,3
0,0
0,0
0,5
0,0
0,1
0,0
0,0
0,0
6,15
0,1
0,0
1,10
0,0
5,6
0,0
0,5
0,0
0,0
0,0
1,0
0,1
0,0
0,0
0,0
3,4
2,1
2,1
1,5
0,0
4,4
0,0
2,2
0,0
5,16
1,2
5,0
1,2
0,0
2,15
0,0
4,3
0,0
0,1
0,0
0,0
0,0
11,3
0,3
0,0
0,0
1,0
1,0
0,0
0,0
0,0
0,0
0,0
0,1
11,10
27,19
0,0
0,0
0,2
7,11
2,1
0,0
0,0
0,0
13,41
6,14
0,0
0,0
0,2
3,3
1,2
0,0
1,2
1,0
1,1
1,2
120,285
1,0
0,1
1,0
3,3
7,23
0,0
1,0
9,29
3,0
1,0
0,1
0,0
1,3
7,10
3,3
2,0
0,0
0,3
13,11
3,2
1,1
37,52
0,0
0,0
15,8
0,1
1,1
2,2
0,0
1,0
16,65
3,3
0,0
0,1
0,2
0,1
0,0
0,0
5,11
2,2
0,0
1,2
8,5
0,0
3,9
0,1
2,3
0,0
0,1
0,0
1,0
0,0
0,1
0,0
0,0
1,2
0,4
1,1
0,0
0,2
1,1
0,0
0,0
0,0
0,0
1,1
0,1
0,1
0,0
0,0
0,9
0,0
0,1
11,5
0,0
0,0
6,9
0,0
0,2
0,1
1,0
0,0
9,12
1,1
0,0
7,7
2,5
0,1
0,0
0,0
0,0
0,0
0,0
0,0
2,0
0,0
1,0
0,0
0,0
0,0
2,3
0,1
0,0
0,0
0,0
0,0
0,0
7,13
0,0
0,0
0,0
0,1
1,2
0,0
4,7
0,0
0,0
3,6
0,0
1,0
0,1
1,0
8,13
1,0
2,3
6,6
0,1
3,10
4,33
6,9
0,1
0,0
0,0
2,4
5,4
0,0
3,13
1,1
2,2
0,0
0,0
0,0
0,0
0,12
0,0
0,0
0,0
1,0
0,0
1,0
0,0
0,0
0,0
2,2
0,2
1,0
1,2
1,0
0,0
0,1
0,0
2,1
0,0
0,2
1,2
3,0
0,1
0,0
0,1
0,1
0,8
14,85
0,0
2,0
3,0
0,1
0,0
0,0
0,0
0,0
15,27
0,0
0,0
0,0
0,1
0,0
0,0
1,1
0,3
1,0
0,3
0,0
0,0
3,3
0,2
4,4
1,4
4,4
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
4,2
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,4
0,1
3,3
2,5
0,0
0,0
1,0
0,0
0,0
9,5
2,4
0,0
5,2
0,0
0,0
0,0
0,2
0,0
1,1
0,0
3,2
0,1
0,0
0,0
0,1
0,1
0,0
0,0
0,0
0,0
0,1
0,0
0,0
3,18
0,0
0,0
8,2
0,0
0,4
0,1
2,4
0,2
0,0
0,0
0,0
2,10
2,1
0,0
0,3
0,0
2,2
0,0
1,4
2,2
9,4
6,1
0,0
0,8
0,0
0,0
1,14
0,0
0,0
0,0
0,0
0,0
0,0
0,1
1,4
0,1
1,0
1,3
1,2
2,4
0,0
0,1
0,0
1,1
0,1
0,1
0,0
3,38
0,1
3,12
0,0
0,0
1,1
0,0
0,0
0,0
0,0
2,1
1,2
0,0
12,34
0,0
0,0
1,1
0,0
1,8
0,0
8,8
0,0
0,2
4,8
0,0
0,0
0,0
0,0
8,10
4,2
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,3
0,2
0,0
2,1
0,0
2,2
0,1
0,5
0,0
0,1
0,0
2,1
0,3
0,0
0,0
0,1
0,0
0,0
0,1
1,4
0,0
1,5
0,0
0,5
2,0
2,1
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
1,3
0,0
0,0
0,0
0,1
15,26
0,0
0,0
0,0
0,1
0,0
14,5
3,6
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
1,1
0,0
1,14
1,0
0,0
0,0
14,21
0,2
0,0
0,0
0,0
0,0
0,0
0,0
2,1
0,0
0,0
0,0
0,0
1,2
1,3
0,1
7,8
1,3
0,0
0,1
1,1
0,2
0,0
6,0
0,0
1,1
0,0
0,0
37,41
0,1
1,1
0,2
0,0
0,0
0,0
4,2
1,1
2,1
7,3
154,177
4,5
0,0
0,1
0,0
0,0
3,0
0,0
0,0
2,1
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,1
4,2
0,0
0,0
0,0
0,0
8,13
4,5
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
8,18
1,0
0,0
2,5
0,0
0,2
0,0
0,0
0,0
0,0
0,0
12,43
1,2
0,0
2,9
0,0
0,6
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
1,0
0,0
3,8
0,0
0,0
0,0
0,0
22,47
6,8
0,0
7,1
0,1
0,0
0,0
0,0
0,1
1,1
1,0
3,2
0,1
16,20
0,0
10,12
0,0
0,0
0,1
0,0
0,0
0,0
1,10
37,89
0,0
0,0
0,3
0,1
4,4
0,1
1,3
13,15
0,0
0,0
0,0
4,18
1,1
0,0
5,3
0,0
5,4
0,0
0,0
0,0
0,0
1,4
24,41
1,0
0,0
2,0
0,0
4,5
0,0
0,0
0,10
0,0
4,3
11,4
1,1
0,0
0,0
0,0
0,4
1,0
1,1
0,0
2,5
0,0
0,0
0,0
0,0
1,1
2,4
2,0
0,0
0,75
1,1
3,3
0,2
64,328
0,0
0,0
0,0
4,5
0,0
0,0
0,0
0,0
1,18
4,21
6,7
1,1
0,0
2,3
0,0
2,5
0,0
0,7
0,0
9,12
3,0
0,1
0,0
11,24
4,2
0,0
1,2
1,13
0,0
3,2
0,0
0,0
2,1
0,1
0,0
0,1
3,7
1,0
1,45
10,10
3,1
0,0
0,0
0,1
55,126
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
1,0
0,0
0,0
0,0
4,5
0,1
0,2
0,0
1,0
0,1
0,0
0,1
1,2
0,0
12,31
0,0
0,2
0,0
1,12
1,3
0,0
0,0
0,0
0,0
0,0
0,1
0,1
6,10
0,0
0,0
0,0
9,6
0,0
1,2
0,0
0,0
0,1
0,0
0,4
5,5
0,1
1,5
0,0
0,2
0,0
4,5
2,2
0,0
5,17
1,0
0,1
2,4
1,2
3,7
5,4
0,1
2,2
0,1
0,1
0,0
6,11
0,0
0,0
0,0
0,1
0,0
13,20
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
16,25
6,6
0,0
1,0
0,0
0,5
2,2
1,1
1,1
1,1
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
3,1
1,2
1,0
1,5
8,12
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,5
0,2
16,17
0,0
1,2
0,0
0,0
0,0
5,3
0,0
1,1
3,0
0,0
13,80
1,0
0,0
4,10
0,1
0,0
0,0
5,7
0,1
0,0
0,3
0,1
0,0
0,0
0,0
0,0
2,3
0,0
0,5
0,0
1,1
41,62
1,2
0,0
0,0
13,17
0,0
0,0
0,0
0,0
1,2
0,0
1,0
1,0
1,0
0,0
0,0
0,0
0,2
0,0
0,0
0,1
0,0
0,0
0,3
0,0
0,0
15,6
1,1
0,0
0,0
1,1
2,1
21,33
0,3
0,2
0,1
0,0
1,0
0,5
1,1
0,1
0,0
12,11
0,1
0,0
1,1
1,0
2,1
8,32
0,0
1,1
1,0
1,0
0,0
0,0
0,0
0,0
0,0
6,0
0,0
5,1
0,2
1,0
0,0
0,0
0,2
0,0
0,0
3,4
0,0
3,0
0,0
0,0
0,0
4,0
0,0
0,1
5,0
0,0
1,2
0,0
1,0
0,0
0,0
0,0
0,1
1,3
10,18
0,0
0,0
0,0
0,0
4,14
1,0
0,3
0,1
0,0
1,5
0,0
0,1
1,1
0,0
1,1
0,0
20,26
1,8
1,0
0,2
0,0
2,4
0,5
0,1
1,0
0,0
3,4
0,0
0,0
0,2
0,0
0,0
15,3
0,0
3,3
0,0
0,1
0,0
0,1
0,2
0,0
0,0
5,6
0,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
19,51
0,0
1,1
0,1
0,1
3,0
0,0
3,3
0,0
0,0
0,1
6,1
0,0
0,0
0,0
0,0
0,0
1,2
7,4
0,0
2,3
17,35
6,2
1,3
0,0
0,0
11,17
4,2
0,0
3,3
0,0
3,3
0,0
3,0
0,0
0,0
0,0
0,0
1,0
20,11
0,0
0,0
2,0
0,2
1,0
0,0
0,0
1,0
1,4
0,0
0,0
1,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
1,3
0,0
2,4
1,0
0,0
10,7
2,1
0,0
0,0
1,1
0,6
1,4
2,7
0,0
0,1
11,23
0,0
0,1
0,1
0,0
13,35
12,13
0,2
0,0
0,1
0,0
2,4
1,0
0,0
1,1
0,0
0,0
1,1
1,4
0,0
0,0
0,0
2,6
0,1
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,1
2,1
0,0
0,0
0,0
0,0
0,0
0,0
3,13
1,6
1,1
0,2
4,6
0,0
0,0
0,0
0,0
0,0
0,1
0,1
13,8
0,0
0,4
0,0
0,0
2,2
0,1
0,1
0,1
0,3
0,0
2,2
0,0
0,3
0,0
0,0
0,0
3,0
0,1
0,0
62,78
0,0
0,0
0,1
1,0
8,21
0,2
17,39
0,0
1,2
0,0
3,0
0,0
0,0
0,0
0,0
0,0
1,7
0,0
0,1
0,0
1,0
0,0
8,75
0,0
0,1
0,0
0,3
0,0
0,0
0,0
0,0
0,0
0,2
3,4
1,0
0,0
0,0
0,0
0,5
0,0
0,0
3,13
0,0
1,6
1,4
0,0
1,1
0,0
1,0
1,0
0,0
2,1
0,2
0,0
0,0
0,0
1,9
0,0
1,1
4,3
3,2
0,0
2,1
3,15
0,1
38,68
0,11
0,0
0,0
0,8
0,0
3,1
2,4
0,0
0,0
13,19
3,1
0,2
0,2
0,0
1,0
0,0
0,0
0,0
11,195
0,0
1,0
0,0
0,0
0,1
0,0
0,0
0,1
0,0
0,0
0,0
5,2
0,2
0,1
0,2
0,3
2,2
1,1
1,0
1,1
2,3
0,0
0,0
2,1
0,0
0,0
0,0
0,0
0,0
0,0
1,0
12,14
0,1
0,0
0,0
1,0
1,3
0,0
0,0
0,1
0,0
0,0
0,0
0,0
1,0
0,0
0,1
0,0
8,14
0,1
2,2
0,0
0,1
2,0
0,2
0,0
0,1
0,0
0,0
29,25
0,0
0,0
0,0
0,0
0,0
1,2
0,0
0,4
3,2
4,4
0,0
0,0
0,0
0,0
6,26
0,0
2,1
0,0
0,0
0,0
0,0
0,0
1,1
1,9
3,13
0,0
1,0
0,2
0,0
0,1
1,11
0,0
0,0
2,6
1,4
1,2
5,1
0,0
0,0
0,0
1,13
2,2
2,1
0,0
3,3
0,0
0,0
0,1
6,17
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
3,14
0,0
0,0
2,0
0,0
1,0
0,2
0,0
0,0
0,0
2,3
5,6
0,0
0,1
2,0
0,0
0,0
0,0
2,3
180,374
0,0
0,0
13,26
14,20
0,0
1,2
0,0
0,0
0,1
0,0
1,0
3,7
2,2
1,1
6,2
2,0
1,0
0,0
0,0
0,0
0,0
7,21
1,2
1,0
1,1
1,1
0,0
0,0
0,0
0,0
0,0
0,0
1,0
2,0
0,0
1,0
0,0
3,0
0,0
1,1
0,0
1,1
1,1
0,0
0,0
0,0
1,0
1,0
2,2
15,28
0,0
0,0
1,1
0,0
0,1
4,7
1,0
6,3
0,0
7,19
35,32
0,1
1,0
0,0
1,0
0,0
0,0
6,9
1,0
0,0
2,0
10,33
9,16
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,0
2,1
10,12
1,7
0,0
1,1
14,36
0,1
0,0
0,1
0,1
1,1
0,1
7,8
0,0
8,6
0,0
0,1
1,0
0,0
0,0
0,0
7,18
0,0
1,0
0,0
1,1
12,19
3,8
0,6
0,0
0,0
0,1
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
9,18
0,0
8,6
1,2
1,1
0,1
0,0
6,7
1,4
0,1
0,0
0,0
0,0
0,0
1,2
0,0
0,10
0,0
0,0
0,0
0,0
3,3
3,2
0,0
0,0
0,3
0,0
0,0
0,1
0,0
0,0
2,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,2
1,0
1,0
1,0
1,0
3,12
0,0
0,1
0,0
0,0
0,0
1,2
0,2
0,0
0,0
0,0
0,0
10,10
0,0
1,0
2,4
0,1
0,0
0,0
0,0
0,1
2,0
5,4
0,0
1,2
0,0
0,0
1,2
0,0
0,0
1,9
0,0
3,4
0,0
0,0
1,0
6,15
0,0
0,0
0,0
0,0
0,0
1,1
0,1
1,0
0,0
0,0
1,0
0,1
1,1
0,0
0,0
2,0
4,1
0,0
0,0
2,0
5,2
1,0
0,0
0,1
0,0
5,3
0,0
0,0
0,2
3,0
9,18
0,1
2,7
0,0
0,0
1,1
3,4
0,0
1,3
23,18
0,0
0,0
0,0
0,0
0,0
1,2
0,0
31,20
3,0
0,0
0,0
0,0
0,0
0,0
36,232
0,0
0,0
0,0
6,4
0,0
2,1
0,0
0,0
0,0
0,0
0,1
8,5
8,5
1,1
0,0
0,0
0,1
7,10
0,0
23,74
0,0
0,0
0,0
1,6
0,2
0,0
1,0
0,0
0,1
0,0
4,5
0,0
0,0
1,0
0,0
1,1
1,0
1,0
2,0
0,0
0,0
1,2
1,1
0,0
0,0
0,0
3,5
17,42
0,0
1,2
0,3
0,0
0,0
2,10
0,0
0,0
0,0
16,32
189,198
0,0
0,1
3,1
0,0
2,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
1,0
0,0
0,3
0,0
0,0
5,9
0,0
6,1
0,0
0,2
2,0
0,0
2,2
0,0
0,0
1,0
0,0
0,0
1,1
4,6
4,4
0,2
2,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
3,4
0,0
0,0
1,0
0,0
0,0
1,0
2,2
1,4
0,0
0,0
0,0
10,94
2,0
0,0
1,2
0,6
0,2
0,0
0,0
0,0
0,0
0,0
0,1
1,1
0,0
5,4
0,0
1,0
0,0
1,1
0,0
8,12
1,0
0,0
0,0
2,16
0,0
1,0
11,24
0,0
1,0
6,6
10,7
1,0
2,3
0,0
0,1
0,0
1,0
1,2
0,0
0,1
0,0
0,1
0,0
7,12
0,0
2,11
0,0
0,0
7,0
0,0
1,0
0,0
0,1
0,0
2,1
1,0
0,0
1,1
2,0
0,0
0,0
1,3
12,16
1,5
0,0
0,0
0,0
0,0
0,0
0,0
2,7
3,8
0,2
3,1
0,0
1,2
0,1
0,0
0,0
0,0
0,3
0,1
0,1
0,0
2,4
2,0
0,0
0,0
59,105
0,0
5,0
0,0
0,0
0,0
0,0
0,0
0,0
3,9
0,3
0,0
0,1
1,1
1,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,3
5,4
0,0
0,0
0,2
1,0
1,2
1,6
0,0
0,0
6,4
0,0
1,12
0,0
0,0
0,0
7,11
0,0
4,2
0,0
0,5
4,8
0,0
0,0
1,0
0,0
0,0
0,3
0,1
1,0
0,1
0,16
0,0
0,0
0,0
0,0
0,2
19,26
1,0
0,0
1,1
0,1
3,1
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
52,119
1,2
0,1
0,1
0,1
0,0
0,1
0,0
1,2
0,0
0,0
0,0
0,0
0,0
0,0
7,15
0,4
0,2
0,1
0,3
2,1
0,0
0,0
0,0
0,0
0,0
1,3
0,0
1,0
1,0
1,0
10,12
0,0
0,0
2,4
0,0
0,1
2,1
0,0
0,1
0,0
0,1
0,0
0,1
0,1
1,1
0,0
0,1
0,0
2,2
0,0
1,3
5,10
2,7
0,1
1,3
1,2
0,1
2,4
1,0
0,0
3,4
0,1
1,0
1,1
12,5
0,23
0,1
0,1
1,1
1,2
2,3
0,0
0,0
0,0
0,0
0,0
17,43
12,19
11,19
0,0
0,3
0,0
0,0
0,0
1,3
0,1
0,0
0,0
1,3
0,2
2,3
0,1
0,0
1,0
1,0
7,9
0,1
3,0
0,0
0,1
1,0
0,0
1,0
0,0
0,2
11,11
0,2
4,2
0,0
0,2
0,0
0,4
0,0
0,0
14,16
0,4
1,1
0,0
2,3
1,5
0,0
1,0
0,0
1,0
0,1
0,0
0,0
1,0
0,0
2,3
0,0
0,0
0,0
4,7
2,6
0,0
3,4
0,0
21,24
5,17
0,0
0,0
1,0
1,3
0,1
0,0
0,1
0,0
0,1
0,0
0,0
0,0
0,0
0,0
13,16
1,0
0,2
1,2
0,0
0,0
0,1
0,0
0,0
0,0
0,0
5,7
1,0
0,0
0,0
0,0
6,14
0,0
1,2
0,0
0,0
0,1
2,3
0,0
3,0
4,1
0,0
0,0
1,0
0,0
3,11
4,4
0,0
0,0
0,0
2,1
0,1
0,0
1,1
0,0
1,2
2,1
0,0
0,0
0,0
0,6
0,0
26,30
0,0
0,0
0,2
0,1
1,0
0,0
1,0
22,40
4,0
1,0
0,0
2,6
3,2
4,0
0,1
0,0
9,23
0,0
0,2
3,3
1,1
3,2
1,1
3,1
2,5
0,0
0,0
0,0
0,0
0,2
10,5
0,1
0,0
1,0
1,0
0,1
1,0
0,0
1,5
5,9
0,0
0,0
0,0
0,1
2,4
1,0
2,1
0,0
0,0
0,0
4,2
0,0
1,1
0,0
0,0
0,0
5,10
0,0
0,2
1,0
2,3
4,7
1,1
0,3
0,3
13,8
11,8
13,8
0,0
37,131
2,4
1,1
1,0
0,3
3,4
0,1
1,6
0,0
0,0
0,0
0,0
3,2
1,20
10,0
3,1
0,1
1,1
1,0
0,0
2,15
0,1
1,2
0,0
0,2
0,0
0,0
0,0
0,0
25,18
0,0
0,0
0,0
0,5
3,1
0,2
0,0
0,0
1,1
0,0
0,0
11,44
2,6
0,0
34,128
1,0
1,1
0,0
1,0
0,0
0,1
2,5
0,0
10,15
0,0
0,1
0,0
0,0
0,0
0,1
48,56
1,1
0,0
5,4
0,1
2,2
0,0
2,1
0,0
0,0
4,4
0,0
0,0
0,0
0,0
4,2
0,0
1,0
1,1
2,4
0,1
0,0
0,0
0,0
60,71
1,2
1,1
2,1
1,2
0,0
0,0
0,0
0,0
0,1
1,2
0,1
0,0
0,4
0,0
0,0
1,5
0,0
0,1
0,0
1,0
0,0
0,3
13,28
1,1
0,0
0,0
1,4
0,0
0,0
3,5
0,1
0,0
3,201
0,0
9,7
2,2
1,2
3,2
67,235
0,0
0,0
0,1
0,2
1,1
1,0
0,0
0,0
0,0
1,2
0,0
0,1
0,4
1,0
0,3
0,0
0,0
4,5
14,7
2,8
5,13
1,1
0,1
1,1
23,52
1,2
0,0
0,2
70,574
1,1
0,0
1,0
8,4
0,0
5,7
0,2
0,0
0,2
0,0
1,4
0,0
0,0
0,2
0,0
0,0
3,9
0,0
1,0
0,10
0,0
0,1
0,0
3,1
0,2
0,2
4,16
0,0
9,20
0,0
0,1
4,4
0,0
0,0
0,1
0,0
1,0
0,1
0,10
0,0
3,8
0,0
84,908
0,0
0,0
1,2
0,0
0,1
1,1
0,0
0,2
5,8
0,0
2,5
0,1
0,0
0,1
0,1
1,0
0,0
1,1
0,1
0,1
0,2
2,1
0,0
0,0
0,0
0,0
1,1
2,1
0,1
0,1
0,0
1,2
1,4
0,0
0,1
91,133
0,7
0,0
2,0
2,1
0,0
14,32
0,1
1,4
0,0
1,4
4,10
3,1
1,9
6,11
0,1
0,3
3,3
3,6
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
1,16
7,25
0,1
2,0
0,0
2,0
0,3
0,0
0,0
0,0
0,0
0,0
7,7
0,0
1,8
4,10
1,1
0,0
0,0
6,14
0,0
6,12
1,0
0,3
9,9
4,4
0,0
3,0
0,0
1,6
0,1
0,0
1,0
17,28
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,4
0,0
0,0
0,0
0,0
3,3
2,3
0,2
1,2
0,0
0,1
0,0
1,0
0,0
0,0
0,0
0,0
3,3
0,0
1,0
0,4
0,1
0,0
0,0
0,2
11,8
0,0
1,10
0,0
0,1
1,2
0,0
0,0
0,0
0,0
0,0
1,1
0,2
0,1
0,0
0,0
3,7
0,1
1,1
0,0
5,1
0,0
6,45
11,11
6,6
0,0
0,0
1,4
1,1
1,0
11,106
1,2
1,9
0,0
0,0
21,31
2,4
0,0
1,0
3,4
1,0
0,0
0,2
0,4
1,1
0,0
2,0
0,0
0,0
0,2
0,0
0,0
9,9
0,0
0,5
0,0
0,0
0,0
1,1
3,5
0,0
0,0
0,0
11,7
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
8,3
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
6,88
1,1
0,0
0,0
1,2
1,1
1,1
0,0
1,1
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
1,0
0,0
2,4
1,5
2,0
0,0
0,0
1,0
3,7
0,0
0,1
2,0
0,0
1,0
0,0
1,2
0,0
0,0
0,0
0,0
3,4
0,0
1,0
0,0
14,30
2,3
0,1
0,1
0,0
5,9
0,0
1,1
0,0
0,0
0,1
0,0
14,19
0,0
0,1
1,0
0,0
3,7
0,0
4,1
2,1
0,0
0,0
0,0
0,1
0,0
4,8
8,1
1,0
0,1
0,5
0,2
0,5
0,5
26,424
0,1
1,7
0,0
3,2
0,0
0,0
0,4
1,1
0,0
7,7
1,1
5,4
1,7
0,0
11,36
9,83
0,0
0,0
0,0
0,3
3,4
13,28
3,9
0,0
0,1
1,2
0,6
0,0
0,0
0,0
4,15
0,2
14,9
13,9
2,3
0,0
0,3
1,0
0,0
0,0
0,3
0,0
2,3
0,0
0,0
0,0
0,0
0,0
0,0
0,2
0,1
0,0
0,0
30,286
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,34
0,0
0,0
0,0
0,0
2,1
0,0
0,1
2,5
0,0
0,0
0,0
0,0
0,1
0,0
1,2
1,2
2,30
0,17
0,0
0,1
1,1
12,120
0,0
1,6
0,0
0,0
0,0
2,0
0,2
0,0
3,10
0,0
0,0
2,3
0,0
0,0
1,2
1,0
4,0
12,97
0,1
0,1
2,0
3,4
0,1
0,1
3,6
6,3
0,0
8,10
0,0
3,5
0,0
1,21
0,0
1,2
0,9
0,0
0,0
0,4
0,1
0,6
0,10
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,1
0,0
0,1
0,11
1,1
0,0
0,0
0,1
0,0
4,7
1,1
3,3
0,3
0,0
0,0
1,3
0,1
1,2
0,0
0,0
1,4
2,1
0,0
0,0
0,0
19,91
0,2
0,0
0,0
0,12
0,0
0,0
0,0
0,0
0,0
1,0
0,0
4,4
0,0
0,0
0,6
0,0
1,0
0,0
0,0
0,0
6,5
0,0
0,0
6,28
0,0
0,0
1,2
0,0
5,9
0,0
0,0
1,5
0,1
0,0
0,0
0,30
2,12
0,0
0,0
3,18
7,58
0,5
0,3
0,0
1,1
1,19
0,19
0,0
0,3
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,1
0,1
0,0
0,0
0,1
0,1
0,2
0,1
0,0
0,0
11,246
8,13
6,7
1,2
0,0
5,4
0,0
1,2
0,0
0,1
1,1
1,1
2,4
0,0
0,1
0,0
0,0
0,0
0,1
0,0
0,0
55,408
0,0
0,0
13,56
0,0
0,1
1,0
5,8
4,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,4
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
1,0
0,0
0,1
2,2
1,0
1,0
0,0
0,2
7,120
8,3
1,14
2,4
2,19
0,0
0,0
0,3
4,26
11,19
0,0
0,6
0,0
0,4
0,4
1,2
0,2
0,8
1,0
0,0
0,2
2,20
0,1
1,1
0,0
0,1
4,6
0,1
0,1
0,5
3,1
5,67
0,1
8,17
1,2
0,2
6,3
0,0
0,0
0,2
0,0
2,0
1,0
0,0
1,9
0,15
0,3
3,28
1,2
0,7
0,0
0,1
3,4
0,1
0,1
0,1
0,0
0,0
1,1
0,1
0,0
54,95
0,0
2,7
0,2
0,1
0,0
0,2
3,21
8,12
0,1
1,2
0,0
0,2
0,0
3,7
0,0
1,1
0,0
0,0
0,0
0,0
4,2
3,11
0,1
0,2
0,2
0,0
1,1
0,0
0,1
0,0
0,8
0,0
2,3
0,0
0,0
1,1
3,11
1,17
1,3
0,0
0,3
0,2
1,0
5,6
1,2
0,0
0,0
0,4
0,0
3,13
2,48
1,1
0,0
0,0
3,66
7,135
0,0
3,66
26,102
0,1
2,0
0,0
0,0
0,0
0,0
2,2
0,0
0,3
0,0
2,3
0,0
1,11
0,0
0,0
4,9
7,9
0,2
0,0
0,0
2,2
0,0
0,0
0,3
0,1
0,0
0,1
5,3
0,0
0,0
0,0
24,11
5,0
0,0
0,0
0,0
0,6
0,0
3,10
4,21
5,7
175,524
0,1
0,0
0,3
5,4
6,24
13,28
0,2
0,0
0,1
0,0
4,6
1,13
0,0
0,0
4576,6311
0,0
0,1
0,0
0,0
0,0
0,0
1,0
1,13
11,284
0,0
1,1
0,0
1,1
1,0
0,0
0,0
0,4
1,1
1,1
1,0
0,1
0,0
3,41
2,2
0,2
0,3
1,0
3,5
0,0
0,0
0,0
0,1
2,4
0,3
0,0
0,0
0,1
0,17
0,0
3,9
0,0
0,0
0,0
9,23
2,4
2,2
1,7
0,2
0,103
2,1
0,0
0,1
0,2
0,2
0,0
0,0
0,33
2,18
6,6
4,2
15,25
0,0
3,2
0,0
0,3
9,105
2,1
0,0
0,0
0,14
1,8
1,3
3,33
0,0
0,0
0,0
0,0
0,5
1,9
0,0
3,26
0,0
2,68
1,6
2,0
7,1
0,1
1,0
1,9
0,0
0,1
1,3
0,0
1,4
1,15
0,0
1,1
0,1
0,0
0,0
0,0
1,2
1,27
9,41
0,0
0,0
2,12
1,64
0,2
24,39
0,3
21,305
1,6
0,3
0,3
5,36
0,0
9,100
0,3
0,1
0,4
1,5
0,1
1,8
1,2
0,0
0,0
1,10
0,3
1,8
1,0
0,2
0,15
0,0
0,20
11,6
0,2
0,4
7,105
0,2
0,3
0,0
1,1
0,1
0,1
0,5
0,0
0,7
0,7
0,1
0,1
2,4
4,23
66,97
369,258
0,3
0,1
0,5
0,0
0,0
2,16
2,11
0,4
5,26
0,6
3,79
5,88
2,29
0,0
0,2
3,100
4,7
3,45
7,34
0,36
0,3
0,0
0,3
2,9
0,2
0,1
0,1
3,63
0,0
56,199
1,2
0,3
2,14
4,74
2,4
0,44
0,2
0,0
0,4
0,3
0,2
2,3
0,1
1,2
1,52
3,49
0,5
2,5
0,15
235,1394
0,2
0,0
0,1
2,2
0,1
0,11
0,9
0,5
1,14
0,0
1,8
1,2
0,3
0,0
0,0
0,0
0,8
1,9
0,0
0,1
0,6
21,211
0,10
1,13
1,5
1,5
0,0
1,6
1,0
0,0
2,7
0,19
0,0
0,7
1,0
0,7
1,4
0,0
0,7
0,5
3,5
12,5
1,14
1,31
0,7
38,37
0,3
0,1
1,1
1,5
1,7
0,0
0,7
0,10
0,8
0,6
3,3
1,8
0,6
0,0
0,1
0,0
1,1
0,7
0,2
0,63
49,298
1,0
0,1
0,16
0,18
0,0
0,0
1,10
10,51
0,4
1,17
0,0
1,2
1,29
0,1
15,383
2,19
0,0
0,7
1,24
334,2692
0,0
0,3
0,1
0,0
0,7
0,13
1,3
0,1
0,18
0,0
0,27
0,0
5,43
0,7
0,6
0,2
0,7
6,55
2,27
0,0
0,1
0,3
1,7
0,0
0,4
0,6
0,5
0,0
3,34
0,0
2,2
0,0
2,2
0,0
1,0
2,10
0,2
0,0
5,82
1,13
0,0
0,2
0,1
0,0
1,2
0,3
0,0
1,3
0,0
0,2
0,8
2,16
0,4
0,0
5,5
2,5
2,2
1,4
0,5
6,21
0,0
1,2
0,3
1,20
0,1
0,4
1,0
5,50
3,12
0,0
2,111
0,6
0,0
5,4
0,20
2,21
4,22
8,4
4,45
1,1
0,4
4,28
0,3
0,1
0,1
0,4
1,3
0,27
0,1
0,10
0,2
0,1
2,13
0,3
30,277
2,29
1,5
3,20
0,5
0,13
0,5
0,7
0,4
1,31
1,11
1,10
0,8
1,24
11,106
0,7
0,21
6,81
0,0
0,4
0,2
0,0
4,15
9,68
0,0
10,95
0,0
42,640
0,0
1,1
0,0
0,0
0,5
0,0
0,1
0,0
0,25
2,13
0,0
0,1
0,16
7,46
0,8
3,9
0,0
0,1
0,6
1,4
2,1
0,4
0,0
0,5
0,0
0,1
0,3
0,3
0,1
0,0
0,1
0,1
1,0
0,0
1,8
3,5
12,201
0,2
8,22
24,37
1,3
5,16
1,1
0,5
0,2
0,32
0,2
5,44
1,0
0,1
432,1026
0,1
2,20
1,5
0,12
0,0
0,0
7,24
1,0
0,16
4,57
0,9
0,1
3,47
81,1404
1,5
0,1
0,0
1,9
0,0
12,97
5,12
0,0
1,28
0,33
1,11
0,1
0,0
4,6
0,2
0,12
0,0
0,1
0,0
7,2
2,0
0,0
1,3
1,8
3,26
0,0
0,0
0,0
0,5
0,0
0,11
1,0
10,23
0,5
0,1
1,3
1,10
0,0
0,1
0,14
0,0
0,1
0,4
2,0
0,6
3,8
0,8
1,71
0,6
0,4
1,5
0,0
0,0
1,24
0,4
9,26
1,4
0,1
1,0
0,1
0,3
7,5
0,0
1,13
0,32
1,7
0,3
4,80
21,11
1,3
0,3
0,2
5,32
0,3
0,3
4,2
0,9
0,1
1,19
4,7
2,27
1,7
1,19
0,8
0,0
1,2
0,0
0,11
6,21
0,1
0,3
0,1
0,18
6,92
0,1
0,0
0,0
0,0
0,0
0,33
0,1
0,1
0,4
0,1
1,18
0,0
0,48
2,5
0,0
0,0
0,0
0,0
7,152
1,1
0,3
0,3
0,18
0,0
2,3
0,6
0,0
2,16
2,8
2,3
1,9
0,0
3,78
2,5
0,0
0,1
0,1
0,15
2,15
0,2
0,7
0,7
0,0
1,8
2,2
2,18
0,6
1,7
1,27
0,1
13,59
0,4
0,0
1,1
1,3
1,3
2,1
0,1
0,0
0,4
0,6
3,23
0,3
0,4
5,3
11,2
2,1
0,0
0,0
0,4
0,2
3,27
0,0
0,0
1,0
6,121
18,32
2,15
3,43
0,4
0,1
13,60
0,7
26,321
0,1
0,3
0,0
0,28
0,1
0,0
0,2
0,3
0,12
6,70
1,7
0,0
0,0
0,0
1,5
5,15
2,5
0,11
0,1
1,0
0,0
0,1
1,21
0,12
0,1
1,6
1,13
0,0
0,0
0,8
1,27
7,33
4,18
1,1
1,1
1,1
1,2
2,10
5,2
0,0
1,1
0,3
9,43
0,0
0,0
0,8
0,0
1,12
0,16
0,7
1,21
0,3
0,3
0,6
0,1
0,56
1,4
0,0
0,1
0,28
0,0
0,14
1,8
0,0
0,25
0,23
0,0
0,1
2,10
5,25
1,4
0,0
0,0
0,0
3,28
0,2
0,4
0,3
0,0
0,0
98,455
0,2
8,3
1,1
1,13
1,31
2,51
2,17
1,3
0,4
0,1
0,2
0,2
2,6
0,0
79,333
0,12
0,1
3,12
0,6
0,2
0,8
10,49
0,2
0,3
1,22
1,7
1,6
1,19
0,2
0,3
8,103
1,7
3,40
0,1
0,15
0,1
0,0
10,104
0,21
0,46
0,25
1,3
0,1
1,4
1,31
0,0
0,9
1,12
0,1
0,1
0,2
1,4
0,1
0,8
1,12
0,1
1,4
0,50
0,12
3,24
1,2
1,9
0,0
0,3
23,201
0,1
0,11
3,10
0,0
2,0
0,2
2,8
0,0
0,5
0,5
0,1
0,0
2,18
0,0
3,9
41,482
18,152
2,1
0,3
0,0
0,2
1,11
6,92
0,1
0,24
0,7
62,336
0,2
4,11
2,11
0,5
2,12
1,7
0,0
0,0
0,5
0,3
4,34
0,2
32,380
0,14
1,6
0,0
0,3
0,0
12,172
0,12
3,28
0,1
1,48
1,18
0,10
0,1
1,6
1,9
3,29
0,13
1,8
0,3
6,51
0,0
0,1
0,5
2,29
0,0
4,18
1,10
3,18
0,2
9,22
0,1
0,1
15,91
0,0
2,10
2,22
4,8
1,15
0,0
0,0
0,1
0,1
1,5
2,24
7,29
0,1
0,3
4,15
1,16
0,12
0,1
1,1
0,4
5,64
0,0
0,2
0,5
0,1
1,4
0,9
0,3
2,15
0,3
0,6
4,40
0,3
54,467
0,2
0,3
0,0
0,2
4,56
1,5
0,0
1,20
1,3
1,9
0,11
0,12
49,744
1,3
1,2
2,46
0,2
2,4
0,0
1,11
1,1
3,9
5,33
3,13
0,1
0,1
0,4
0,11
10,60
4,17
6,38
11,21
0,0
0,1
1,16
0,0
0,10
0,5
1,8
1,18
1,1
1,3
0,0
11,96
2,8
0,3
0,5
0,11
0,5
0,4
0,1
0,0
0,3
0,0
0,1
2,20
0,5
0,0
3,11
0,1
0,12
0,13
5,23
3,55
1,2
0,7
0,0
1,9
0,2
0,4
0,4
0,2
1,5
1,20
0,0
0,2
0,10
2,28
0,10
0,41
12,19
0,18
0,0
1,2
3,3
0,2
1,21
0,0
0,8
0,0
0,4
0,2
0,0
43,195
0,2
2,10
1,13
5,11
9,79
1,3
0,6
3,13
2,17
1,12
0,0
0,0
5,42
0,0
2,0
4,3
0,0
0,4
0,0
1,3
0,0
0,6
0,18
0,6
0,2
0,0
0,4
1,1
0,3
4,15
0,10
0,8
2,12
14,75
1,3
0,6
438,943
2,2
4,18
0,3
2,16
2,5
1,4
1,8
1,4
1,10
0,0
3,2
0,4
0,0
0,0
0,7
0,2
0,7
1,0
0,8
2,15
0,5
0,0
1,46
0,3
3,18
1,10
1,5
92,305
0,5
2,3
0,3
0,4
2,7
0,1
0,1
4,7
0,0
1,0
4,5
5,34
3,32
6,1
1,0
0,2
0,0
2,0
2,7
1,21
40,488
49,415
0,0
0,4
4,1
0,1
0,0
1,1
2,1
1,12
0,8
2,4
7,78
0,0
0,4
1,8
0,7
0,7
0,5
1,3
1,0
0,4
0,2
5,2
32,27
2,0
0,1
2,25
0,4
0,0
0,0
2,6
0,2
1,6
1,8
0,6
1,5
0,6
0,1
5,22
3,24
0,2
0,18
2,5
0,1
1,20
1,4
0,6
0,0
4,33
0,13
0,2
4,26
1,5
0,0
0,1
17,219
0,0
0,5
2,37
0,12
10,101
0,0
27,216
0,0
0,0
3,26
4,48
3,40
1,5
5,4
4,19
0,1
2,43
2,9
0,2
1,15
0,1
2,8
0,16
0,0
0,0
0,0
6,22
13,89
1,50
1,4
0,11
251,3395
0,1
42,541
1,0
448,3638
0,0
6,9
1,1
0,10
0,8
0,0
4,1
0,1
0,37
14,90
1,5
0,0
5,16
111,964
1,6
0,0
0,0
13,65
0,1
0,0
4678,37778
0,3
8,8
0,0
3,30
7,1
0,0
0,2
1,1
0,0
0,1
3,12
0,2
0,0
0,0
0,2
1,0
0,1
0,1
0,0
2,1
0,6
1,1
0,0
0,0
1,1
1,6
0,3
0,2
0,2
0,0
0,0
0,1
0,0
0,0
0,1
5,45
0,0
0,1
8,20
3,2
2,2
0,1
2,3
5,0
4,29
0,0
2,5
2,2
0,3
0,0
0,0
0,0
16,146
0,0
6,3
0,7
3,36
2,1
0,6
1,29
0,1
1,3
0,0
1,1
18,51
1,0
0,7
0,2
18,135
1,0
0,0
0,0
11,35
59,119
0,2
1,1
0,0
2,3
0,0
0,10
1,1
0,0
11,2
0,0
0,0
4,1
0,0
1,1
0,1
0,0
12,1
0,0
2,3
2,2
0,3
0,0
9,14
5,71
0,1
9,43
0,0
0,20
0,6
5,3
0,8
0,5
0,0
0,0
1,17
7,92
0,0
1,16
0,3
0,0
1,9
3,7
0,0
3,10
1,17
0,0
0,0
7,41
4,4
3,57
1,87
915,7424
19,205
0,1
0,1
0,10
19,241
12,13
1,1
108,632
9,7
1,4
4,2
0,0
0,0
10,4
0,0
5,27
9,101
1,1
0,0
0,2
5,40
0,1
0,1
0,0
0,1
0,0
0,0
0,2
1,4
0,0
0,1
0,0
9,1
0,0
1,17
6,24
1,10
0,0
0,0
0,0
7,4
0,0
1,9
0,0
0,0
4,3
0,0
8,1
1,0
2,1
0,2
1,27
0,1
1,1
0,0
4,6
0,6
0,1
1,2
2,1
2,1
0,0
0,1
0,0
1,8
8,41
0,1
0,1
0,0
1,0
0,0
6,3
0,0
3,3
7,10
0,0
0,1
1,3
2,0
0,2
0,0
0,2
0,0
0,0
0,0
0,0
1,0
0,1
0,0
0,0
155,4187
0,0
0,0
0,0
1,1
21,88
8,62
3,6
0,3
0,0
0,1
2,1
0,2
0,0
6,18
0,0
1,1
0,0
0,0
0,1
1,12
1,5
3,1
115,306
0,8
2,18
1,2
1,3
0,2
0,0
0,1
0,0
0,0
0,2
0,0
2,2
0,0
2,3
1,0
7,69
1,1
24,38
1,1
0,1
0,2
0,0
0,0
0,1
0,1
0,0
0,7
4,1
0,0
0,0
0,0
10,8
0,1
1,0
0,0
1,6
0,9
0,0
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
1,2
0,15
8,1
0,4
0,4
1,6
0,7
0,2
0,0
0,0
0,0
0,0
0,0
1,6
9,1
0,5
1,1
0,1
0,0
1,1
0,0
1,1
6,42
1,3
0,0
1,0
0,0
3,1
0,0
7,61
1,253
0,0
0,2
0,0
0,0
2,4
1,1
0,0
0,0
0,1
0,0
0,1
31,86
0,10
0,0
0,0
0,0
0,0
0,1
0,0
2,2
0,1
0,0
9,44
0,0
0,0
0,4
2,1
0,0
0,4
0,0
0,0
1,0
1,0
26,37
0,0
1,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,8
1,7
0,0
0,1
0,0
0,0
0,0
0,1
0,1
0,0
2,1
0,0
0,1
0,1
1,0
2,6
5,6
0,1
0,8
2,2
0,0
1,2
21,48
1,0
0,6
1,1
102,1076
0,0
0,0
0,0
1,0
0,0
0,0
2,1
0,0
1,0
3,2
0,0
0,0
0,0
1,10
7,10
1,3
9,1
0,0
0,0
0,15
2,2
7,12
0,1
4,6
0,0
0,0
0,1
0,7
0,1
0,1
1,0
14,81
0,0
1,0
0,0
0,0
13,10
1,2
4,2
0,0
2,3
2,0
6,3
0,0
0,0
2,9
0,4
1,2
0,0
4,8
0,0
0,0
0,0
0,2
3,2
2,1
0,1
1,1
5,0
9,20
0,0
0,1
0,0
0,4
1,1
0,1
0,0
0,2
0,0
5,35
3,2
0,0
0,0
4,2
0,1
0,0
0,0
1,1
0,0
0,0
0,0
1,0
5,23
0,0
0,0
4,4
0,0
4,5
0,0
0,0
1,4
9,3
0,9
0,0
1,2
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
1,0
0,1
0,0
0,1
14,6
0,0
0,15
6,2
0,0
10,13
17,6
0,0
0,0
0,0
8,76
0,0
0,0
1,2
2,2
0,0
0,0
0,2
1,3
0,0
0,0
0,0
1,4
0,0
0,0
3,15
0,0
0,0
1,5
4,21
0,2
0,0
0,1
0,0
0,0
0,0
0,0
0,4
7,8
1,2
0,0
0,0
0,0
0,0
0,0
1,0
0,0
10,3
0,0
1,0
2,7
4,1
0,0
0,2
0,1
0,8
2,4
0,1
1,2
0,2
0,1
0,1
0,0
0,1
0,0
5,3
1,2
1,0
0,0
0,0
0,0
0,1
0,0
0,15
3,31
0,3
6,21
0,0
3,30
0,5
0,0
0,4
0,0
0,0
2,5
0,4
0,2
0,13
1,2
0,1
3,5
1,2
0,1
1,0
0,2
0,0
0,2
0,3
0,1
4,40
1,1
1,0
0,0
0,0
3,1
1,10
0,2
5,7
5,5
0,3
12,27
0,2
77,450
0,0
0,0
0,1
0,1
0,0
0,4
0,0
0,2
0,0
0,1
0,0
14,7
0,1
2,26
0,0
0,1
0,0
1,6
246,226
2,4
0,0
0,2
0,0
0,0
2,0
5,15
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,2
0,0
0,0
0,0
19,11
0,0
0,0
0,0
0,0
0,6
0,0
1,11
2,63
0,0
0,0
1,2
0,0
0,4
0,0
0,0
1,0
0,0
1,0
0,23
2,0
0,0
0,7
0,0
0,0
0,0
345,3342
8,2
0,13
1,17
0,0
5,72
0,0
0,0
1325,13292
0,0
0,2
0,0
0,2
0,0
0,0
0,0
3,1
10,10
0,0
0,0
1,0
0,0
19,29
0,0
1,0
0,0
2,5
0,0
1,0
0,1
7,20
0,0
0,0
0,1
1,0
0,1
0,0
3,1
0,0
0,0
0,0
0,0
0,0
4,0
0,0
3,0
0,1
29,45
1,0
0,0
0,0
0,6
0,0
6,9
0,0
0,1
0,0
6,6
0,0
623,607
1,2
0,0
0,1
3,4
3,1
1,0
0,0
0,2
0,0
2,2
3,43
0,0
11,8
3,1
0,0
1,0
0,6
0,0
0,0
0,0
0,8
0,1
0,0
0,0
0,0
6,1
0,0
0,0
7,15
2,4
1,15
0,0
0,0
0,0
1,3
0,2
0,0
0,0
0,0
1,1
0,8
9,23
0,0
0,0
0,1
0,1
0,0
0,1
1,4
2,1
0,0
0,0
0,2
0,0
4,8
0,0
0,1
0,0
1,0
0,0
0,0
1,0
0,0
1,0
5,1
0,2
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,1
0,0
0,1
1,1
0,0
3,0
0,10
2,1
3,12
0,0
0,0
1,1
2,5
0,3
1,1
0,0
0,0
11,16
0,0
0,5
0,0
0,0
0,0
1,3
1,0
3,3
0,0
0,0
0,4
0,1
1,5
0,1
3,12
0,0
4,11
0,0
0,0
0,0
2,4
0,0
1,0
0,0
0,2
0,0
1,0
0,0
4,6
0,0
32,50
0,0
0,0
1,1
0,1
3,4
0,0
0,0
2,1
0,0
1,4
0,4
0,1
0,1
1,0
0,1
0,0
0,0
0,0
0,2
0,2
0,0
2,4
3,7
0,0
1,0
1,3
2,35
5,20
0,4
7,21
0,1
4,24
2,3
0,1
0,3
3,5
79,632
2,11
0,8
0,5
1,0
1,5
0,0
0,4
0,1
0,0
0,0
0,0
0,14
0,5
4,8
7,3
0,0
1,1
0,5
0,0
1,6
1,7
0,8
0,3
1,0
1,22
1,20
0,0
0,0
0,1
0,0
0,0
0,2
0,0
0,1
0,0
0,0
5,6
2,2
0,2
0,2
3,1
0,1
1,3
367,672
0,1
0,0
4,5
0,0
0,0
0,4
0,0
2,0
1,2
0,0
2,4
0,2
0,1
3,79
1,3
0,1
5,2
0,0
1,8
4,11
10,18
0,5
0,0
2,0
0,0
0,0
0,0
9,5
9,3
7,5
0,9
0,0
1,0
0,0
0,0
0,0
2,7
0,0
15,20
0,0
3,3
3,2
0,0
0,19
0,1
0,0
1,0
0,0
0,0
0,0
0,7
0,0
0,0
6,5
2,16
0,2
0,2
0,1
0,1
0,0
0,0
0,0
4,23
7,3
0,4
0,1
6,4
0,0
0,0
1,1
1,0
0,0
6,1
0,0
0,1
2,9
0,0
0,0
0,0
0,0
2,17
11,1
0,0
3,3
0,3
0,1
0,2
0,0
0,2
1,2
0,0
0,7
0,0
1,1
0,0
0,0
2,1
5,5
0,0
0,2
0,1
0,4
2,1
0,0
0,0
0,1
0,0
1,2
0,0
0,1
5,2
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
1,2
0,0
0,0
1,1
1,0
0,0
2,1
1,0
3,3
0,0
17,18
0,0
0,0
0,2
0,0
1,3
0,0
1,0
0,0
0,1
1,2
0,1
0,1
0,1
0,0
0,0
1,0
0,0
1,3
0,0
0,1
1,10
7,56
0,0
2,7
1,3
0,0
0,0
2,0
0,0
0,1
0,0
2,3
0,0
0,0
9,10
1,1
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
10,14
1,0
0,1
0,0
3,1
1,3
0,0
2,1
0,0
1,6
1,0
1,0
1,1
0,3
0,0
3,0
33,42
0,0
0,0
30,42
0,0
0,1
0,1
0,0
0,2
9,31
7,6
0,3
0,0
0,1
0,0
0,1
0,0
1,8
1,0
0,0
0,0
0,0
0,0
0,0
1,4
0,1
0,0
0,0
4,6
0,0
0,0
0,0
2,3
11,35
0,0
0,0
0,0
0,0
0,0
0,2
7,6
0,0
1,0
0,0
481,2386
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
5,19
0,0
0,0
2,3
1,1
0,1
0,2
6,27
0,0
1,1
0,0
1,4
1,1
0,4
0,1
0,0
2,0
1,12
0,0
0,0
0,0
0,0
1,0
0,4
0,1
0,0
4,4
0,0
0,0
0,0
0,0
0,6
0,10
0,0
0,0
0,2
19,32
0,0
10,6
0,0
0,14
0,5
1,1
0,5
0,1
0,0
0,1
0,0
6,15
0,5
0,0
0,0
3,1
0,0
0,0
0,0
4,2
0,2
1,1
45,155
2,3
0,1
0,0
1,1
0,0
0,0
23,33
0,0
0,0
1,1
0,0
10,29
0,5
1,4
0,0
0,1
0,0
0,0
0,0
0,1
2,1
0,0
0,0
0,0
0,0
0,0
4,4
0,0
0,0
0,0
0,0
3,5
0,0
0,1
0,0
0,0
1,0
1,4
7,4
0,0
0,0
0,0
0,0
0,0
0,3
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
3,21
0,0
0,0
0,1
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
0,0
0,0
34,37
0,0
0,0
0,5
0,0
0,0
0,0
0,0
0,0
2,0
1,5
3,3
3,10
0,0
0,0
0,0
1,2
3,0
0,1
0,0
0,0
8,30
0,0
0,3
0,0
0,0
10,10
0,0
3,2
1,4
0,0
0,0
0,0
0,0
13,23
0,0
0,0
1,2
0,0
0,0
0,0
1,0
3,0
0,0
2,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
0,0
0,1
4,3
0,0
0,0
0,3
2,0
0,0
41,87
0,0
0,0
0,0
0,0
0,2
0,0
0,61
0,27
1,0
0,0
0,0
0,0
3,1
0,0
0,0
0,0
5,4
0,0
3,6
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
1,2
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
16,23
0,0
0,0
0,0
0,1
0,2
0,0
0,0
0,0
0,1
0,0
0,0
0,0
1,0
0,0
0,0
0,3
0,2
0,0
0,0
0,0
0,0
0,2
2,3
0,0
0,4
0,5
0,0
1,1
4,4
1,0
0,0
2,1
1,2
0,0
0,0
0,7
0,0
0,3
0,0
0,0
0,1
0,1
0,18
0,0
0,2
0,0
10,33
27,26
0,0
1,1
0,0
0,0
5,199
0,0
6,14
0,0
6,5
1,4
1,1
1,2
0,1
2,4
1,4
2,5
1,0
2,2
1,0
0,0
4,20
0,0
0,1
2,0
0,0
0,0
2,2
1,4
0,1
0,1
3,1
0,0
0,0
1,1
0,2
0,10
0,0
0,0
0,3
0,3
0,0
0,0
0,0
0,3
0,0
18,47
0,1
1,4
0,0
1,0
0,1
0,0
0,0
0,7
0,1
0,0
0,0
0,2
0,0
0,1
0,0
0,1
0,14
0,2
1,0
1,2
1,3
17,41
0,0
0,1
0,0
0,0
0,0
5,31
0,0
0,3
0,0
0,0
6,7
1,1
0,0
1,1
14,59
0,1
0,0
0,1
1,1
2,1
0,0
0,0
0,1
0,2
0,1
0,0
1,2
1,4
0,1
0,5
0,0
0,0
1,0
0,0
1,1
0,18
0,0
0,0
0,1
1,0
0,0
14,25
5,4
0,2
0,1
0,0
0,0
4,6
2,2
3,4
0,0
0,0
1,2
0,0
6,5
1,0
1,0
0,1
0,0
0,0
3,3
7,11
0,0
0,1
0,0
0,0
0,0
7,5
0,0
1,0
0,0
0,1
0,0
0,0
0,0
0,0
1,0
0,0
1,2
0,1
1,1
0,0
1,0
0,1
0,0
0,3
1,2
0,0
0,2
0,2
0,0
4,3
0,2
3,3
1,2
0,4
1,1
0,2
0,0
0,0
0,2
3,7
0,0
0,0
0,1
1,0
0,0
0,1
0,1
0,0
0,0
0,0
0,0
1,0
0,0
0,1
0,3
0,8
0,0
0,1
0,0
0,11
1,2
1,1
1,2
0,2
0,0
0,0
0,0
0,0
0,0
12,6
0,5
0,0
0,0
2,1
0,1
1,0
0,2
2,23
4,5
0,0
2,4
1,2
2,7
3,28
0,1
0,0
0,0
0,0
0,0
0,0
1,12
0,0
7,9
1,14
0,0
3,12
0,0
0,0
1,1
0,0
0,3
0,0
2,4
0,0
0,3
11,32
8,6
2,4
0,2
0,0
0,0
0,0
2,1
1,0
0,1
0,0
0,0
12,21
0,0
22,35
0,1
0,0
0,2
0,0
0,0
0,0
1,0
0,0
1,1
30,89
4,3
5,14
0,0
1,0
0,1
0,0
1,1
2,3
0,1
2,0
0,0
0,0
1,1
0,0
0,0
0,0
0,0
0,0
0,0
3,6
0,0
0,0
0,2
0,1
3,2
1,7
1,0
2,1
0,0
1,0
0,0
0,1
0,1
4,10
0,0
1,1
0,3
0,8
0,0
1,2
0,1
2,0
1,0
0,0
9,8
0,0
0,0
0,0
0,17
0,1
0,1
0,1
0,1
0,1
0,2
0,0
0,1
0,1
0,0
0,0
1,1
1,1
0,4
6,6
0,0
0,0
78,249
0,0
2,4
2,4
3,3
0,0
0,0
0,0
0,1
1,1
0,0
1,0
0,0
0,0
2,3
8,27
0,0
0,0
0,1
1,3
3,3
0,7
0,0
6,11
0,0
13,65
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
1,2
0,0
15,137
2,6
4,22
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,1
0,1
3,6
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,5
0,0
0,0
0,0
0,0
0,0
0,0
0,0
7,9
0,0
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
0,0
18,28
0,1
0,0
0,1
13,49
0,0
0,0
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,1
2,105
0,0
0,0
0,1
0,0
3,2
0,0
0,1
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
0,0
3,3
0,0
0,0
5,15
0,0
0,0
0,0
0,3
0,0
0,0
0,0
0,0
0,0
0,2
0,0
0,0
0,0
0,0
1,0
0,2
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,1
0,0
0,5
0,0
0,0
0,0
0,0
0,0
0,0
1,0
0,0
0,1
0,1
0,6
0,0
0,0
5,0
0,0
1,1
0,3
1,2
0,0
7,24
0,0
0,0
2,2
1,2
0,0
1,1
0,0
0,0
0,0
9,16
0,0
0,1
3,2
0,2
0,0
0,0
43,102
0,0
0,0
0,0
0,1
0,0
5,10
2,0
0,0
0,3
0,0
0,0
1,1
1,12
0,2
1,2
0,0
0,0
2,2
0,1
1,1
0,0
0,0
1,0
2,2
0,0
5,12
0,0
2,2
0,0
0,0
0,0
3,4
0,1
0,1
0,1
0,0
1,2
3,0
0,0
0,0
1,2
0,0
0,0
0,0
1,0
1,0
0,1
0,0
0,2
1,0
5,4
13,9
0,0
0,0
0,0
0,3
0,2
0,0
0,0
0,1
0,1
1,1
0,0
0,0
0,3
0,0
23,21
0,0
0,2
0,0
5,3
0,0
0,1
1,1
1,0
1,7
0,0
0,1
0,10
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,0
1,2
1,0
0,0
0,1
0,0
1,3
0,0
2,2
10,9
0,3
0,1
0,0
0,0
0,0
0,0
3,6
0,0
0,1
1,6
11,4
0,0
0,0
0,0
1,0
0,0
0,2
0,0
1,2
1,4
0,0
1,0
0,0
0,0
0,1
0,0
0,0
38,245
0,0
0,2
0,0
1,2
0,0
3,4
0,1
0,0
0,1
0,1
0,2
2,1
2,1
0,0
0,0
0,0
0,0
1,2
0,0
2,3
0,2
1,2
1,2
1,0
0,0
0,0
3,15
2,0
0,0
0,0
0,1
0,1
0,0
2,3
106,666
0,1
0,0
0,0
0,0
1,1
0,0
0,0
1,52
0,1
0,0
0,0
0,0
0,1
0,0
0,0
1,2
0,1
0,1
2,2
4,2
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,1
0,0
4,4
0,1
1,1
0,0
0,0
0,1
0,0
0,0
1,2
0,0
0,0
0,0
0,0
0,0
0,4
0,0
0,1
0,1
0,0
0,0
0,0
0,1
0,0
0,0
0,1
1,4
0,0
0,0
0,0
0,0
0,0
1,2
0,1
0,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,1
0,0
1,0
0,0
0,0
0,0
0,1
0,0
1,2
0,0
7,14
0,0
0,0
189,460
0,0
0,0
0,1
0,0
0,0
0,1
0,0
0,0
0,0
0,0
1,15
28,33
1,0
0,1
0,0
2,2
0,1
0,0
0,0
0,0
0,4
0,0
0,1
2,11
0,0
0,0
1,0
0,0
0,0
0,2
13,31
2,0
0,0
0,0
0,4
0,0
0,0
0,0
0,0
0,0
8,15
0,0
0,0
0,0
0,0
0,0
0,0
0,0
1,2
9,5
2,6
0,0
0,0
0,1
0,0
1,1
0,0
0,0
1,0
0,1
0,0
0,1
0,1
0,0
0,0
0,1
2,4
0,0
1,1
7,4
0,0
0,1
0,0
1,0
3,7
1,17
1,0
15,27
0,0
0,0
0,0
5,11
0,1
0,1
1,1
4,2
2,4
1,2
0,0
2,4
1,0
0,1
3,2
1,1
2,1
0,3
0,0
0,1
0,0
0,0
0,0
0,0
0,0
0,1
4,2
0,1
0,0
1,3
0,0
0,0
0,1
1,3
1,2
0,0
0,1
3,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
2,1
11,11
0,1
0,3
0,0
0,0
0,0
1,0
0,0
0,1
0,0
0,1
2,0
2,3
3,7
0,0
0,0
8,12
0,14
2,3
1,0
0,6
0,0
0,0
1,1
0,0
1,0
0,0
1,2
0,0
0,1
0,0
0,0
10,17
27,116
0,2
0,5
0,0
0,0
2,0
0,1
3,0
0,1
0,4
0,0
0,1
0,1
1,0
0,0
0,0
0,18
4,22
1,0
0,0
0,0
0,3
0,0
5,1
0,0
1,0
0,4
2,1
0,0
0,0
0,0
1,9
1,0
0,0
0,4
0,0
0,0
4,7
1,0
0,2
8,8
0,1
0,1
0,0
0,1
0,0
0,0
1,2
0,0
0,0
0,2
0,0
0,0
0,0
4,2
0,0
0,1
0,0
0,0
0,0
1,0
0,0
0,0
0,0
0,0
0,1
5,5
0,0
1,0
0,0
0,0
0,1
2,2
0,3
0,0
0,0
0,0
0,0
1,9
0,3
0,0
5,7
6,5
0,2
0,5
0,0
0,0
1,2
0,0
0,3
3,2
0,0
5,4
0,0
0,0
0,0
4,10
0,0
1,0
8,7
2,1
1,1
4,0
0,0
0,0
0,0
0,0
1,0
0,0
12,3
0,1
0,0
9,13
1,3
1,0
0,0
0,0
0,0
0,3
5,3
0,0
0,2
0,0
0,0
1,0
2,5
0,2
0,0
0,4
0,0
0,0
1,1
0,2
1,4
0,0
1,2
0,0
0,4
0,0
0,0
0,0
0,0
0,0
3,17
0,0
0,5
0,0
0,0
0,0
0,2
1,0
0,0
3,0
1,3
1,1
1,0
0,0
2,0
0,1
0,0
0,0
0,1
3,2
0,1
0,0
17,66
0,1
0,1
0,0
0,0
0,1
2,1
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,0
0,2
2,3
1,1
0,6
5,4
2,0
2,2
1,2
1,2
0,0
0,0
0,1
0,0
0,0
4,1
1,7
2,1
0,0
0,0
0,0
0,0
0,1
0,0
0,1
0,0
0,15
0,1
0,3
0,1
0,0
1,2
0,0
0,0
0,0
0,0
0,0
11,25
0,0
1,0
1,1
19,107
0,0
0,1
0,4
1,0
0,0
0,2
0,0
0,0
0,0
10,5
0,1
1,0
3,5
1,0
0,0
0,0
4,2
5,12
0,0
4,2
1,0
1,6
4,1
0,0
0,0
0,0
1,1
0,0
0,13
0,0
2,0
3,10
0,0
0,1
0,49
0,0
1,0
0,0
1,2
1,1
0,0
12,19
0,0
0,0
0,6
0,0
0,0
0,0
1,1
0,0
1,1
0,1
1,3
1,0
3,3
1,8
0,0
0,2
0,5
0,0
3,4
1,0
6,36
0,0
0,1
0,1
0,0
0,1
0,0
1,0
1,3
1,6
0,0
0,4
1,6
0,7
0,0
1,1
0,0
1,0
1,13
11,33
0,0
15,27
6,5
2,3
7,8
24,6
1,2
8,2
8,11
8,15
1,1
1,6
2,3
0,1
0,2
10,8
11,4
2,16
0,0
0,2
0,0

